Conversion Between Cubic Bezier Curves and Catmull-Rom Splines

Splines are one of the main methods of mathematically representing complicated shapes, which have become the primary technique in the fields of Computer Graphics (CG) and Computer-Aided Geometric Design (CAGD) for modeling complex surfaces. Among all, B\'ezier and Catmull-Rom splines are the most common in the sub-fields of engineering. In this paper, we focus on conversion between cubic B\'ezier and Catmull-Rom curve segments, rather than going through their properties. By deriving the conversion equations, we aim at converting the original set of the control points of either of the Catmull-Rom or B\'ezier cubic curves to a new set of control points, which corresponds to approximately the same shape as the original curve, when considered as the set of the control points of the other curve. Due to providing simple linear transformations of control points, the method is very simple, efficient, and easy to implement, which is further validated in this paper using some numerical and visual examples.

==> b2ca.csv <==
Step,Value
100.234,95.287
100.114072408813,95.3031435710586
99.9944155812915,95.3187402592588
99.8750292473032,95.3337912793891
99.7559131367166,95.3482978462385
99.6370669794003,95.3622611745955
99.5184905052227,95.375682479249
99.400183444052,95.3885629749876
99.2821455257568,95.4009038766001
99.1643764802055,95.4127063988751
99.0468760372666,95.4239717566015
98.9296439268083,95.4347011645679
98.8126798786992,95.4448958375631
98.6959836228075,95.4545569903757
98.5795548890019,95.4636858377946
98.4633934071506,95.4722835946083
98.3474989071221,95.4803514756058
98.2318711187849,95.4878906955756
98.1165097720072,95.4949024693064
98.0014145966576,95.5013880115871
97.8865853226044,95.5073485372064
97.7720216797161,95.5127852609529
97.6577233978611,95.5176993976154
97.5436902069078,95.5220921619826
97.4299218367246,95.5259647688432
97.3164180171799,95.529318432986
97.2031784781422,95.5321543691997
97.0902029494798,95.5344737922729
96.9774911610612,95.5362779169945
96.8650428427548,95.5375679581531
96.752857724429,95.5383451305376
96.6409355359522,95.5386106489365
96.5292760071928,95.5383657281386
96.4178788680193,95.5376115829327
96.3067438483001,95.5363494281074
96.1958706779035,95.5345804784515
96.0852590866981,95.5323059487538
95.9749088045522,95.5295270538028
95.8648195613341,95.5262450083874
95.7549910869125,95.5224610272963
95.6454231111556,95.5181763253182
95.5361153639318,95.5133921172418
95.4270675751097,95.5081096178559
95.3182794745575,95.502330041949
95.2097507921438,95.4960546043102
95.1014812577369,95.4892845197279
94.9934706012053,95.482021002991
94.8857185524173,95.4742652688881
94.7782248412414,95.466018532208
94.670989197546,95.4572820077395
94.5640113511996,95.4480569102712
94.4572910320704,95.4383444545918
94.350827970027,95.4281458554901
94.2446218949377,95.4174623277548
94.1386725366711,95.4062950861746
94.0329796250954,95.3946453455382
93.9275428900791,95.3825143206345
93.8223620614906,95.369903226252
93.7174368691984,95.3568132771795
93.6127670430708,95.3432456882058
93.5083523129763,95.3292016741196
93.4041924087833,95.3146824497095
93.3002870603602,95.2996892297643
93.1966359975754,95.2842232290728
93.0932389502973,95.2682856624236
92.9900956483943,95.2518777446055
92.887205821735,95.2350006904072
92.7845692001875,95.2176557146174
92.6821855136205,95.1998440320248
92.5800544919023,95.1815668574183
92.4781758649013,95.1628254055864
92.3765493624859,95.1436208913179
92.2751747145246,95.1239545294016
92.1740516508858,95.1038275346261
92.0731799014378,95.0832411217802
91.9725591960491,95.0621965056527
91.8721892645882,95.0406949010321
91.7720698369233,95.0187375227073
91.672200642923,94.996325585467
91.5725814124557,94.9734603040999
91.4732118753898,94.9501428933947
91.3740917615936,94.9263745681401
91.2752208009356,94.9021565431249
91.1765987232843,94.8774900331378
91.078225258508,94.8523762529675
90.9801001364751,94.8268164174028
90.8822230870541,94.8008117412323
90.7845938401134,94.7743634392448
90.6872121255214,94.747472726229
90.5900776731465,94.7201408169736
90.4931902128571,94.6923689262674
90.3965494745217,94.664158268899
90.3001551880086,94.6355100596573
90.2040070831863,94.6064255133309
90.1081048899232,94.5769058447085
90.0124483380877,94.5469522685789
89.9170371575482,94.5165659997307
89.8218710781731,94.4857482529528
89.7269498298309,94.4545002430339
89.63227314239,94.4228231847626
89.5378407457188,94.3907182929276
89.4436523696856,94.3581867823178
89.3497077441589,94.3252298677218
89.2560065990072,94.2918487639284
89.1625486640989,94.2580446857262
89.0693336693022,94.223818847904
88.9763613444858,94.1891724652505
88.8836314195179,94.1541067525545
88.7911436242671,94.1186229246047
88.6988976886017,94.0827221961897
88.60689334239,94.0464057820984
88.5151303155007,94.0096748971193
88.423608337802,93.9725307560414
88.3323271391624,93.9349745736532
88.2412864494503,93.8970075647436
88.1504859985341,93.8586309441011
88.0599255162822,93.8198459265146
87.9696047325631,93.7806537267728
87.8795233772451,93.7410555596644
87.7896811801967,93.7010526399781
87.7000778712863,93.6606461825026
87.6107131803823,93.6198374020267
87.5215868373531,93.5786275133391
87.4326985720672,93.5370177312285
87.3440481143929,93.4950092704837
87.2556351941987,93.4526033458933
87.1674595413529,93.409801172246
87.079520885724,93.3666039643307
86.9918189571805,93.323012936936
86.9043534855907,93.2790293048507
86.817124200823,93.2346542828634
86.7301308327459,93.1898890857629
86.6433731112277,93.144734928338
86.556850766137,93.0991930253773
86.470563527342,93.0532645916695
86.3845111247113,93.0069508420035
86.2986932881132,92.9602529911678
86.2131097474161,92.9131722539513
86.1277602324885,92.8657098451426
86.0426444731988,92.8178669795305
85.9577621994154,92.7696448719038
85.8731131410067,92.721044737051
85.7886970278411,92.672067789761
85.7045135897871,92.6227152448225
85.6205625567131,92.5729883170241
85.5368436584874,92.5228882211547
85.4533566249784,92.4724161720029
85.3701011860547,92.4215733843575
85.2870770715846,92.3703610730072
85.2042840114366,92.3187804527407
85.121721735479,92.2668327383467
85.0393899735802,92.2145191446139
84.9572884556087,92.1618408863312
84.875416911433,92.1087991782871
84.7937750709214,92.0553952352705
84.7123626639422,92.00163027207
84.631179420364,91.9475055034744
84.5502250700552,91.8930221442724
84.4694993428841,91.8381814092527
84.3890019687193,91.7829845132041
84.308732677429,91.7274326709152
84.2286911988817,91.6715270971748
84.1488772629459,91.6152690067716
84.06929059949,91.5586596144943
83.9899309383823,91.5017001351317
83.9107980094913,91.4443917834725
83.8318915426853,91.3867357743053
83.7532112678329,91.328733322419
83.6747569148024,91.2703856426023
83.5965282134623,91.2116939496438
83.5185248936809,91.1526594583323
83.4407466853267,91.0932833834565
83.363193318268,91.0335669398052
83.2858645223734,90.973511342167
83.2087600275112,90.9131178053307
83.1318795635499,90.852387544085
83.0552228603577,90.7913217732187
82.9787896478033,90.7299217075204
82.9025796557549,90.6681885617789
82.826592614081,90.6061235507828
82.75082825265,90.543727889321
82.6752863013304,90.4810027921822
82.5999664899905,90.417949474155
82.5248685484987,90.3545691500282
82.4499922067235,90.2908630345905
82.3753371945334,90.2268323426307
82.3009032417966,90.1624782889374
82.2266900783816,90.0978020882994
82.1526974341569,90.0328049555055
82.0789250389908,89.9674881053442
82.0053726227518,89.9018527526044
81.9320399153082,89.8359001120748
81.8589266465286,89.7696313985441
81.7860325462812,89.703047826801
81.7133573444346,89.6361506116342
81.6409007708572,89.5689409678326
81.5686625554172,89.5014201101846
81.4966424279833,89.4335892534793
81.4248401184238,89.3654496125052
81.353255356607,89.2970024020509
81.2818878724015,89.2282488369055
81.2107373956756,89.1591901318574
81.1398036562977,89.0898275016954
81.0690863841364,89.0201621612083
80.9985853090598,88.9501953251848
80.9283001609366,88.8799282084135
80.8582306696351,88.8093620256833
80.7883765650238,88.7384979917829
80.7187375769709,88.6673373215009
80.649313435345,88.5958812296261
80.5801038700145,88.5241309309472
80.5111086108478,88.4520876402529
80.4423273877133,88.379752572332
80.3737599304794,88.3071269419732
80.3054059690145,88.2342119639652
80.2372652331871,88.1610088530968
80.1693374528656,88.0875188241565
80.1016223579183,88.0137430919333
80.0341196782137,87.9396828712157
79.9668291436202,87.8653393767926
79.8997504840063,87.7907138234526
79.8328834292403,87.7158074259845
79.7662277091907,87.640621399177
79.6997830537258,87.5651569578188
79.6335491927141,87.4894153166986
79.567525856024,87.4133976906051
79.501712773524,87.3371052943272
79.4361096750823,87.2605393426535
79.3707162905676,87.1837010503727
79.305532349848,87.1065916322735
79.2405575827922,87.0292123031447
79.1757917192684,86.9515642777751
79.1112344891452,86.8736487709532
79.0468856222909,86.7954669974679
78.9827448485739,86.7170201721078
78.9188118978627,86.6383095096618
78.8550865000257,86.5593362249184
78.7915683849312,86.4801015326665
78.7282572824478,86.4006066476948
78.6651529224437,86.3208527847919
78.6022550347875,86.2408411587466
78.5395633493476,86.1605729843477
78.4770775959923,86.0800494763838
78.4147975045901,85.9992718496437
78.3527228050093,85.918241318916
78.2908532271185,85.8369590989896
78.229188500786,85.7554264046532
78.1677283558803,85.6736444506954
78.1064725222697,85.591614451905
78.0454207298227,85.5093376230707
77.9845727084077,85.4268151789812
77.923928187893,85.3440483344253
77.8634868981473,85.2610383041917
77.8032485690387,85.1777863030691
77.7432129304357,85.0942935458462
77.6833797122069,85.0105612473118
77.6237486442205,84.9265906222545
77.564319456345,84.8423828854631
77.5050918784488,84.7579392517264
77.4460656404003,84.6732609358329
77.387240472068,84.5883491525716
77.3286161033203,84.5032051167311
77.2701922640255,84.4178300431
77.2119686840521,84.3322251464672
77.1539450932685,84.2463916416213
77.0961212215431,84.1603307433511
77.0384967987443,84.0740436664454
76.9810715547406,83.9875316256927
76.9238452194004,83.900795835882
76.866817522592,83.8138375118017
76.809988194184,83.7266578682408
76.7533569640446,83.6392581199879
76.6969235620424,83.5516394818317
76.6406877180457,83.463803168561
76.5846491619229,83.3757503949645
76.5288076235426,83.2874823758309
76.473162832773,83.1990003259489
76.4177145194826,83.1103054601072
76.3624624135398,83.0213989930947
76.3074062448131,82.9322821396999
76.2525457431708,82.8429561147118
76.1978806384814,82.7534221329188
76.1434106606132,82.6636814091098
76.0891355394348,82.5737351580735
76.0350550048145,82.4835845945986
75.9811687866207,82.3932309334739
75.9274766147218,82.302675389488
75.8739782189863,82.2119191774297
75.8206733292825,82.1209635120877
75.767561675479,82.0298096082507
75.714642987444,81.9384586807075
75.6619169950461,81.8469119442468
75.6093834281535,81.7551706136573
75.5570420166349,81.6632359037277
75.5048924903585,81.5711090292468
75.4529345791928,81.4787912050032
75.4011680130061,81.3862836457857
75.349592521667,81.293587566383
75.2982078350439,81.200704181584
75.247013683005,81.107634706177
75.1960097954189,81.0143803549512
75.145195902154,80.920942342695
75.0945717330786,80.8273218841972
75.0441370180613,80.7335201942467
74.9938914869703,80.639538487632
74.9438348696742,80.5453779791419
74.8939668960414,80.4510398835651
74.8442872959402,80.3565254156903
74.7947957992391,80.2618357903064
74.7454921358065,80.1669722222019
74.6963760355108,80.0719359261657
74.6474472282204,79.9767281169863
74.5987054438038,79.8813500094527
74.5501504121293,79.7858028183534
74.5017818630654,79.6900877584772
74.4535995264805,79.5942060446129
74.4056031322429,79.4981588915491
74.3577924102212,79.4019475140746
74.3101670902838,79.3055731269781
74.2627269022989,79.2090369450484
74.2154715761351,79.112340183074
74.1684008416609,79.0154840558439
74.1215144287444,78.9184697781466
74.0748120672544,78.8212985647709
74.028293487059,78.7239716305056
73.9819584180268,78.6264901901393
73.9358065900261,78.5288554584609
73.8898377329254,78.4310686502589
73.8440515765931,78.3331309803222
73.7984478508976,78.2350436634394
73.7530262857073,78.1368079143993
73.7077866108906,78.0384249479906
73.662728556316,77.939895979002
73.6178518518519,77.8412222222222
73.5731562273666,77.7424048924401
73.5286414127286,77.6434452044442
73.4843071378063,77.5443443730233
73.4401531324681,77.4451036129662
73.3961791265826,77.3457241390615
73.3523848500179,77.246207166098
73.3087700326426,77.1465539088644
73.2653344043251,77.0467655821495
73.2220776949338,76.9468434007419
73.1789996343371,76.8467885794304
73.1360999524035,76.7466023330036
73.0933783790013,76.6462858762504
73.0508346439989,76.5458404239595
73.0084684772648,76.4452671909194
72.9662796086675,76.3445673919192
72.9242677680752,76.2437422417473
72.8824326853565,76.1427929551925
72.8407740903797,76.0417207470436
72.7992917130132,75.9405268320893
72.7579852831255,75.8392124251183
72.716854530585,75.7377787409193
72.6758991852601,75.6362269942811
72.6351189770193,75.5345583999924
72.5945136357308,75.4327741728418
72.5540828912632,75.3308755276182
72.5138264734849,75.2288636791102
72.4737441122642,75.1267398421066
72.4338355374696,75.024505231396
72.3941004789696,74.9221610617673
72.3545386666325,74.8197085480091
72.3151498303267,74.7171489049102
72.2759336999206,74.6144833472592
72.2368900052827,74.511713089845
72.1980184762814,74.4088393474562
72.1593188427851,74.3058633348815
72.1207908346623,74.2027862669097
72.0824341817812,74.0996093583295
72.0442486140104,73.9963338239297
72.0062338612183,73.8929608784988
71.9683896532733,73.7894917368258
71.9307157200437,73.6859276136992
71.893211791398,73.5822697239078
71.8558775972047,73.4785192822404
71.8187128673321,73.3746775034856
71.7817173316487,73.2707456024322
71.7448907200228,73.166724793869
71.7082327623229,73.0626162925845
71.6717431884175,72.9584213133676
71.6354217281747,72.8541410710069
71.5992681114633,72.7497767802913
71.5632820681515,72.6453296560094
71.5274633281078,72.5408009129499
71.4918116212006,72.4361917659016
71.4563266772982,72.3315034296532
71.4210082262691,72.2267371189934
71.3858559979818,72.1218940487109
71.3508697223046,72.0169754335945
71.316049129106,71.9119824884328
71.2813939482543,71.8069164280147
71.246903909618,71.7017784671288
71.2125787430656,71.5965698205638
71.1784181784653,71.4912917031085
71.1444219456857,71.3859453295516
71.110589774595,71.2805319146818
71.0769213950619,71.1750526732879
71.0434165369547,71.0695088201585
71.0100749301417,70.9639015700825
70.9768963044915,70.8582321378484
70.9438803898723,70.752501738245
70.9110269161527,70.6467115860611
70.8783356132011,70.5408628960854
70.8458062108858,70.4349568831066
70.8134384390754,70.3289947619135
70.7812320276381,70.2229777472946
70.7491867064424,70.1169070540389
70.7173022053568,70.0107838969349
70.6855782542496,69.9046094907714
70.6540145829892,69.7983850503373
70.6226109214442,69.692111790421
70.5913669994828,69.5857909258114
70.5602825469736,69.4794236712973
70.5293572937848,69.3730112416673
70.498590969785,69.2665548517102
70.4679833048426,69.1600557162145
70.4375340288259,69.0535150499693
70.4072428716034,68.946934067763
70.3771095630435,68.8403139843845
70.3471338330147,68.7336560146225
70.3173154113852,68.6269613732656
70.2876540280236,68.5202312751027
70.2581494127983,68.4134669349224
70.2288012955776,68.3066695675135
70.1996094062301,68.1998403876647
70.170573474624,68.0929806101646
70.1416932306279,67.9860914498021
70.1129684041101,67.8791741213659
70.084398724939,67.7722298396446
70.0559839229832,67.6652598194271
70.0277237281109,67.5582652755019
69.9996178701906,67.451247422658
69.9716660790907,67.3442074756838
69.9438680846796,67.2371466493683
69.9162236168259,67.1300661585001
69.8887324053977,67.0229672178679
69.8613941802636,66.9158510422605
69.8342086712921,66.8087188464666
69.8071756083514,66.7015718452749
69.7802947213101,66.5944112534741
69.7535657400365,66.4872382858529
69.726988394399,66.3800541572002
69.7005624142661,66.2728600823045
69.6742875295062,66.1656572759547
69.6481634699877,66.0584469529394
69.622189965579,65.9512303280474
69.5963667461486,65.8440086160674
69.5706935415648,65.7367830317881
69.545170081696,65.6295547899982
69.5197960964108,65.5223251054865
69.4945713155774,65.4150951930417
69.4694954690643,65.3078662674524
69.4445682867399,65.2006395435075
69.4197894984727,65.0934162359957
69.3951588341311,64.9861975597057
69.3706760235834,64.8789847294261
69.346340796698,64.7717789599457
69.3221528833435,64.6645814660534
69.2981120133882,64.5573934625376
69.2742179167006,64.4502161641873
69.250470323149,64.3430507857911
69.2268689626018,64.2358985421377
69.2034135649275,64.1287606480159
69.1801038599945,64.0216383182143
69.1569395776712,63.9145327675218
69.1339204478261,63.807445210727
69.1110462003274,63.7003768626187
69.0883165650438,63.5933289379855
69.0657312718434,63.4863026516162
69.0432900505949,63.3792992182996
69.0209926311666,63.2723198528242
68.9988387434269,63.165365769979
68.9768281172442,63.0584381845526
68.954960482487,62.9515383113336
68.9332355690236,62.8446673651109
68.9116531067225,62.7378265606732
68.8902128254521,62.6310171128091
68.8689144550808,62.5242402363075
68.847757725477,62.4174971459569
68.8267423665092,62.3107890565463
68.8058681080457,62.2041171828642
68.785134679955,62.0974827396994
68.7645418121054,61.9908869418406
68.7440892343655,61.8843310040765
68.7237766766036,61.777816141196
68.7036038686881,61.6713435679876
68.6835705404874,61.5649144992401
68.66367642187,61.4585301497423
68.6439212427043,61.3521917342828
68.6243047328587,61.2459004676505
68.6048266222016,61.1396575646339
68.5854866406014,61.0334642400218
68.5662845179265,60.927321708603
68.5472199840454,60.8212311851662
68.5282927688265,60.7151938845001
68.5095026021381,60.6092110213933
68.4908492138488,60.5032838106348
68.4723323338268,60.3974134670131
68.4539516919407,60.2916012053169
68.4357070180588,60.1858482403351
68.4175980420496,60.0801557868564
68.3996244937815,59.9745250596694
68.3817861031229,59.8689572735628
68.3640825999421,59.7634536433255
68.3465137141077,59.6580153837461
68.329079175488,59.5526437096134
68.3117787139515,59.447339835716
68.2946120593665,59.3421049768427
68.2775789416016,59.2369403477822
68.260679090525,59.1318471633233
68.2439122360052,59.0268266382547
68.2272781079107,58.921879987365
68.2107764361098,58.8170084254431
68.194406950471,58.7122131672775
68.1781693808626,58.6074954276572
68.1620634571532,58.5028564213707
68.146088909211,58.3982973632068
68.1302454669046,58.2938194679543
68.1145328601023,58.1894239504018
68.0989508186725,58.0851120253381
68.0834990724837,57.9808849075518
68.0681773514043,57.8767438118318
68.0529853853027,57.7726899529667
68.0379229040474,57.6687245457453
68.0229896375066,57.5648488049563
68.0081853155489,57.4610639453884
67.9935096680426,57.3573711818303
67.9789624248563,57.2537717290708
67.9645433158582,57.1502668018986
67.9502520709168,57.0468576151023
67.9360884199005,56.9435453834708
67.9220520926778,56.8403313217928
67.9081428191171,56.7372166448569
67.8943603290866,56.6342025674519
67.880704352455,56.5312903043665
67.8671746190906,56.4284810703894
67.8537708588618,56.3257760803095
67.840492801637,56.2231765489153
67.8273401772847,56.1206836909956
67.8143127156732,56.0182987213392
67.801410146671,55.9160228547347
67.7886322001465,55.8138573059709
67.7759786059681,55.7118032898365
67.7634490940042,55.6098620211202
67.7510433941232,55.5080347146107
67.7387612361936,55.4063225850969
67.7266023500838,55.3047268473673
67.7145664656622,55.2032487162107
67.7026533127971,55.1018894064159
67.6908626213571,55.0006501327716
67.6791941212105,54.8995321100664
67.6676475422257,54.7985365530892
67.6562226142712,54.6976646766285
67.6449190672154,54.5969176954733
67.6337366309266,54.4962968244121
67.6226750352734,54.3958032782337
67.6117340101241,54.2954382717268
67.6009132853471,54.1952030196802
67.5902125908109,54.0950987368825
67.5796316563838,53.9951266381226
67.5691702119343,53.895287938189
67.5588279873309,53.7955838518707
67.5486047124418,53.6960155939561
67.5385001171356,53.5965843792342
67.5285139312806,53.4972914224935
67.5186458847452,53.3981379385229
67.508895707398,53.299125142111
67.4992631291072,53.2002542480466
67.4897478797413,53.1015264711185
67.4803496891688,53.0029430261152
67.471068287258,52.9045051278256
67.4619034038773,52.8062139910384
67.4528547688952,52.7080708305422
67.4439221121801,52.6100768611259
67.4351051636004,52.5122332975781
67.4264036530245,52.4145413546875
67.4178173103208,52.317002247243
67.4093458653578,52.2196171900331
67.4009890480039,52.1223873978467
67.3927465881274,52.0253140854725
67.3846182155968,51.9283984676991
67.3766036602805,51.8316417593153
67.3687026520469,51.7350451751098
67.3609149207644,51.6386099298714
67.3532401963016,51.5423372383888
67.3456782085266,51.4462283154506
67.3382286873081,51.3502843758457
67.3308913625143,51.2545066343627
67.3236659640138,51.1588963057904
67.3165522216749,51.0634546049174
67.3095498653661,50.9681827465325
67.3026586249556,50.8730819454245
67.2958782303121,50.7781534163821
67.2892084113039,50.6833983741939
67.2826488977993,50.5888180336487
67.2761994196669,50.4944136095352
67.2698597067751,50.4001863166422
67.2636294889921,50.3061373697583
67.2575084961866,50.2122679836723
67.2514964582268,50.118579373173
67.2455931049812,50.025072753049
67.2397981663183,49.931749338089
67.2341113721063,49.8386103430818
67.2285324522138,49.7456569828162
67.2230611365092,49.6528904720807
67.2176971548608,49.5603120256642
67.2124402371371,49.4679228583554
67.2072901132066,49.375724184943
67.2022465129375,49.2837172202157
67.1973091661984,49.1919031789623
67.1924778028576,49.1002832759714
67.1877521527837,49.0088587260318
67.1831319458448,48.9176307439322
67.1786169119096,48.8266005444614
67.1742067808464,48.735769342408
67.1699012825236,48.6451383525608
67.1657001468097,48.5547087897085
67.161603103573,48.4644818686398
67.157609882682,48.3744588041435
67.1537202140051,48.2846408110082
67.1499338274107,48.1950291040228
67.1462504527672,48.1056248979759
67.142669819943,48.0164294076562
67.1391916588066,47.9274438478525
67.1358156992264,47.8386694333534
67.1325416710707,47.7501073789478
67.1293693042081,47.6617588994243
67.1262983285068,47.5736252095717
67.1233284738354,47.4857075241787
67.1204594700622,47.3980070580339
67.1176910470557,47.3105250259262
67.1150229346843,47.2232626426443
67.1124548628163,47.1362211229768
67.1099865613203,47.0494016817125
67.1076177600645,46.9628055336401
67.1053481889175,46.8764338935484
67.1031775777477,46.790287976226
67.1011056564234,46.7043689964618
67.0991321548131,46.6186781690443
67.0972568027852,46.5332167087624
67.0954793302081,46.4479858304047
67.0937994669503,46.36298674876
67.09221694288,46.278220678617
67.0907314878659,46.1936888347645
67.0893428317762,46.1093924319911
67.0880507044794,46.0253326850855
67.0868548358439,45.9415108088366
67.0857549557381,45.857928018033
67.0847507940305,45.7745855274634
67.0838420805894,45.6914845519166
67.0830285452832,45.6086263061813
67.0823099179805,45.5260120050461
67.0816859285496,45.4436428633
67.0811563068588,45.3615200957314
67.0807207827767,45.2796449171293
67.0803790861716,45.1980185422822
67.080130946912,45.116642185979
67.0799760948663,45.0355170630083
67.0799142599028,44.954644388159
67.0799451718901,44.8740253762196
67.0800685606965,44.7936612419789
67.0802841561904,44.7135532002256
67.0805916882402,44.6337024657486
67.0809908867145,44.5541102533364
67.0814814814815,44.4747777777778
67.0820632024097,44.3957062538615
67.0827357793675,44.3168968963763
67.0834989422233,44.2383509201109
67.0843524208456,44.160069539854
67.0852959451028,44.0820539703943
67.0863292448632,44.0043054265206
67.0874520499953,43.9268251230215
67.0886640903675,43.8496142746858
67.0899650958482,43.7726740963023
67.0913547963059,43.6960058026596
67.0928329216089,43.6196106085464
67.0943992016257,43.5434897287516
67.0960533662246,43.4676443780637
67.0977951452742,43.3920757712716
67.0996242686427,43.3167851231639
67.1015404661987,43.2417736485294
67.1035434678106,43.1670425621568
67.1056330033467,43.0925930788349
67.1078088026754,43.0184264133523
67.1100705956653,42.9445437804977
67.1124181121846,42.8709463950599
67.1148510821019,42.7976354718277
67.1173692352855,42.7246122255897
67.1199723016039,42.6518778711347
67.1226600109254,42.5794336232513
67.1254320931185,42.5072806967284
67.1282882780516,42.4354203063546
67.1312282955931,42.3638536669186
67.1342518756115,42.2925819932092
67.137358747975,42.2216065000151
67.1405486425523,42.1509284021251
67.1438212892116,42.0805489143278
67.1471764178214,42.010469251412
67.1506137582501,41.9406906281663
67.1541330403661,41.8712142593796
67.1577339940379,41.8020413598405
67.1614163491338,41.7331731443378
67.1651798355222,41.6646108276601
67.1690241830717,41.5963556245963
67.1729491216505,41.528408749935
67.1769543811272,41.4607714184649
67.1810396913701,41.3934448449748
67.1852047822476,41.3264302442535
67.1894493836282,41.2597288310895
67.1937732253802,41.1933418202717
67.1981760373722,41.1272704265888
67.2026575494724,41.0615158648294
67.2072174915494,40.9960793497824
67.2118555934715,40.9309620962364
67.2165715851071,40.8661653189802
67.2213651963248,40.8016902328024
67.2262361569928,40.7375380524919
67.2311841969795,40.6737099928372
67.2362090461535,40.6102072686273
67.2413104343832,40.5470310946507
67.2464880915368,40.4841826856962
67.251741747483,40.4216632565526
67.25707113209,40.3594740220084
67.2624759752262,40.2976161968526
67.2679560067602,40.2360909958737
67.2735109565603,40.1748996338606
67.279140554495,40.1140433256019
67.2848445304326,40.0535232858863
67.2906226142415,39.9933407295027
67.2964745357903,39.9334968712396
67.3024000249472,39.8739929258859
67.3083988115807,39.8148301082302
67.3144706255593,39.7560096330613
67.3206151967513,39.6975327151679
67.3268322550251,39.6394005693387
67.3331215302493,39.5816144103625
67.3394827522921,39.5241754530279
67.345915651022,39.4670849121237
67.3524199563075,39.4103440024387
67.3589953980168,39.3539539387614
67.3656417060186,39.2979159358808
67.3723586101811,39.2422312085854
67.3791458403727,39.186900971664
67.386003126462,39.1319264399053
67.3929301983173,39.0773088280981
67.399926785807,39.0230493510311
67.4069926187996,38.969149223493
67.4141274271633,38.9156096602724
67.4213309407668,38.8624318761583
67.4286028894784,38.8096170859392
67.4359430031664,38.7571665044039
67.4433510116994,38.7050813463411
67.4508266449457,38.6533628265395
67.4583696327738,38.6020121597879
67.465979705052,38.551030560875
67.4736565916488,38.5004192445894
67.4814000224326,38.4501794257201
67.4892097272719,38.4003123190555
67.4970854360349,38.3508191393846
67.5050268785902,38.3017011014959
67.5130337848061,38.2529594201782
67.5211058845511,38.2045953102203
67.5292429076936,38.1566099864109
67.537444584102,38.1090046635386
67.5457106436447,38.0617805563923
67.5540408161902,38.0149388797606
67.5624348316068,37.9684808484322
67.5708924197629,37.922407677196
67.5794133105271,37.8767205808405
67.5879972337676,37.8314207741546
67.5966439193529,37.7865094719269
67.6053530971515,37.7419878889462
67.6141244970317,37.6978572400011
67.622957848862,37.6541187398805
67.6318528825107,37.6107736033731
67.6408093278464,37.5678230452675
67.6498269147373,37.5252682803525
67.658905373052,37.4831105234168
67.6680444326587,37.4413509892491
67.6772438234261,37.3999908926382
67.6865032752224,37.3590314483728
67.695822517916,37.3184738712416
67.7052012813755,37.2783193760333
67.7146392954692,37.2385691775366
67.7241362900655,37.1992244905404
67.7336919950328,37.1602865298332
67.7433061402396,37.1217565102038
67.7529784555543,37.083635646441
67.7627086708452,37.0459251533335
67.7724965159809,37.0086262456699
67.7823417208297,36.971740138239
67.79224401526,36.9352680458296
67.8022031291402,36.8992111832303
67.8122187923389,36.86357076523
67.8222907347243,36.8283480066172
67.8324186861649,36.7935441221807
67.8426023765291,36.7591603267093
67.8528415356853,36.7251978349917
67.863135893502,36.6916578618165
67.8734851798475,36.6585416219726
67.8838891245903,36.6258503302486
67.8943474575988,36.5935852014333
67.9048599087414,36.5617474503153
67.9154262078865,36.5303382916835
67.9260460849025,36.4993589403265
67.9367192696579,36.4688106110331
67.947445492021,36.4386945185919
67.9582244818604,36.4090118777918
67.9690559690443,36.3797639034213
67.9799396834412,36.3509518102693
67.9908753549196,36.3225768131245
68.0018627133478,36.2946401267756
68.0129014885942,36.2671429660113
68.0239914105273,36.2400865456203
68.0351322090156,36.2134720803914
68.0463236139273,36.1873007851133
68.0575653551309,36.1615738745747
68.0688571624949,36.1362925635643
68.0801987658876,36.1114580668709
68.0915898951775,36.0870715992831
68.1030302802329,36.0631343755898
68.1145196509223,36.0396476105796
68.1260577371142,36.0166125190412
68.1376442686769,35.9940303157634
68.1492789754788,35.9719022155349
68.1609615873884,35.9502294331444
68.172691834274,35.9290131833806
68.1844694460042,35.9082546810323
68.1962941524472,35.8879551408882
68.2081656834715,35.868115777737
68.2200837689456,35.8487378063674
68.2320481387379,35.8298224415682
68.2440585227166,35.8113708981281
68.2561146507504,35.7933843908357
68.2682162527076,35.7758641344799
68.2803630584566,35.7588113438493
68.2925547978658,35.7422272337327
68.3047912008036,35.7261130189188
68.3170719971385,35.7104699141963
68.3293969167389,35.695299134354
68.3417656894731,35.6806018941805
68.3541780452097,35.6663794084645
68.3666337138169,35.6526328919949
68.3791324251633,35.6393635595604
68.3916739091173,35.6265726259495
68.4042578955472,35.6142613059512
68.4168841143215,35.602430814354
68.4295522953086,35.5910823659468
68.4422621683769,35.5802171755183
68.4550134633948,35.569836457857
68.4678059102308,35.5599414277519
68.4806392387532,35.5505332999916
68.4935131788305,35.5416132893648
68.506427460331,35.5331826106603
68.5193818131233,35.5252424786668
68.5323759670757,35.517794108173
68.5454096520566,35.5108387139676
68.5584825979345,35.5043775108394
68.5715945345777,35.498411713577
68.5847451918547,35.4929425369692
68.5979342996339,35.4879711958048
68.6111615877838,35.4834989048724
68.6244267861726,35.4795268789608
68.6377296246689,35.4760563328586
68.651069833141,35.4730884813547
68.6644471414574,35.4706245392377
68.6778612794865,35.4686657212964
68.6913119770967,35.4672132423194
68.7047989641564,35.4662683170956
68.718321970534,35.4658321604136
68.731880726098,35.4659059870621
68.7454749607167,35.4664910118299
68.7591044042587,35.4675884495058
68.7727687865922,35.4691995148783
68.7864678375857,35.4713254227363
68.8002012871077,35.4739673878684
68.8139688650265,35.4771266250634
68.8277703012105,35.4808043491101
68.8416053255282,35.4850017747971
68.855473667848,35.4897201169131
68.8693750580383,35.4949605902469
68.8833092259675,35.5007244095873
68.8972759015041,35.5070127897228
68.9112748145164,35.5138269454423
68.9253056948728,35.5211680915345
68.9393682724419,35.5290374427881
68.9534622770919,35.5374362139918
68.9675874386914,35.5463656199343
68.9817434871086,35.5558268754044
68.9959301522121,35.5658211951908
69.0101471638703,35.5763497940822
69.0243942519515,35.5874138868674
69.0386711463242,35.599014688335
69.0529775768568,35.6111534132737
69.0673132734177,35.6238312764724
69.0816779658754,35.6370494927197
69.0960713840982,35.6508092768044
69.1104932579546,35.6651118435151
69.1249433173129,35.6799584076407
69.1394212920417,35.6953501839697
69.1539269120092,35.711288387291
69.168459907084,35.7277742323933
69.1830200071344,35.7448089340652
69.1976069420289,35.7623937070956
69.2122204416358,35.780529766273
69.2268602358236,35.7992183263864
69.2415260544608,35.8184606022243
69.2562176274156,35.8382578085756
69.2709346845565,35.8586111602288
69.2856769557521,35.8795218719728
69.3004441708706,35.9009911585963
69.3152360597804,35.923020234888
69.3300523523501,35.9456103156366
69.3448927784479,35.9687626156308
69.3597570679424,35.9924783496594
69.3746449507019,36.0167587325111
69.3895561565949,36.0416049789746
69.4044904154897,36.0670183038386
69.4194474572548,36.0929999218919
69.4344270117587,36.1195510479232
69.4494288088696,36.1466728967211
69.4644525784561,36.1743666830745
69.4794980503865,36.2026336217721
69.4945649545293,36.2314749276025
69.5096530207529,36.2608918153545
69.5247619789256,36.2908854998168
69.539891558916,36.3214571957782
69.5550414905924,36.3526081180273
69.5702115038232,36.384339481353
69.5854013284769,36.4166525005438
69.6006106944218,36.4495483903885
69.6158393315264,36.483028365676
69.6310869696592,36.5170936411948
69.6463533386884,36.5517454317337
69.6616381684826,36.5869849520814
69.6769411889101,36.6228134170266
69.6922621298394,36.6592320413582
69.7076007211389,36.6962420398647
69.7229566926769,36.733844627335
69.738329774322,36.7720410185577
69.7537196959425,36.8108324283215
69.7691261874068,36.8502200714153
69.7845489785834,36.8902051626276
69.7999877993406,36.9307889167473
69.815442379547,36.971972548563
69.8309124490708,37.0137572728635
69.8463977377805,37.0561443044375
69.8618979755446,37.0991348580738
69.8774128922314,37.142730148561
69.8929422177094,37.1869313906878
69.908485681847,37.2317397992431
69.9240430145126,37.2771565890154
69.9396139455745,37.3231829747936
69.9551982049013,37.3698201713664
69.9707955223613,37.4170693935225
69.986405627823,37.4649318560505
70.0020282511547,37.5134087737393
70.017663122225,37.5625013613775
70.0333099709021,37.612210833754
70.0489685270546,37.6625384056573
70.0646385205507,37.7134852918762
70.0803196812591,37.7650527071995
70.0960117390479,37.8172418664159
70.1117144237858,37.870053984314
70.1274274653411,37.9234902756827
70.1431505935821,37.9775519553106
70.1588835383774,38.0322402379865
70.1746260295954,38.087556338499
70.1903777971043,38.143501471637
70.2061385707728,38.2000768521891
70.2219080804691,38.257283694944
70.2376860560617,38.3151232146905
70.253472227419,38.3735966262174
70.2692663244095,38.4327051443132
70.2850680769015,38.4924499837668
70.3008772147635,38.5528323593669
70.3166934678639,38.6138534859021
70.332516566071,38.6755145781613
70.3483462392534,38.7378168509331
70.3641822172794,38.8007615190062
70.3800242300174,38.8643497971695
70.3958720073359,38.9285829002115
70.4117252791032,38.9934620429211
70.4275837751878,39.0589884400869
70.4434472254581,39.1251633064977
70.4593153597826,39.1919878569422
70.4751879080296,39.2594633062092
70.4910646000675,39.3275908690872
70.5069451657648,39.3963717603652
70.5228293349898,39.4658071948317
70.538716837611,39.5358983872756
70.5546074034969,39.6066465524855
70.5705007625158,39.6780529052501
70.5863966445361,39.7501186603582
70.6022947794262,39.8228450325985
70.6181948970547,39.8962332367598
70.6340967272898,39.9702844876307
70.65,40.045


==> b2cb.csv <==
Step,Value
100.234,95.4390343855133
100.114072408813,95.41050466080802
99.9944155812915,95.34255957955143
99.8750292473032,95.37980770272121
99.7559131367166,95.49139937423436
99.63706697940029,95.40821620883473
99.5184905052227,95.38898997231111
99.40018344405199,95.5383273437426
99.2821455257568,95.55070972920156
99.1643764802055,95.43484011731462
99.0468760372666,95.56896973760334
98.9296439268083,95.50334313468613
98.81267987869921,95.50775239019973
98.6959836228075,95.45795782235146
98.5795548890019,95.48574398738953
98.46339340715059,95.57347359592951
98.3474989071221,95.62743501635374
98.23187111878491,95.51033264813518
98.11650977200719,95.56522166525177
98.0014145966576,95.6340555752933
97.8865853226044,95.61228935208817
97.77202167971609,95.67500688236582
97.6577233978611,95.56361464751886
97.54369020690781,95.64676903706045
97.42992183672459,95.57595091065123
97.31641801717991,95.57348804224124
97.2031784781422,95.57639497974164
97.09020294947979,95.58215215947082
96.97749116106121,95.60686286101001
96.8650428427548,95.62774750362557
96.75285772442899,95.63009182800597
96.64093553595221,95.67898464775837
96.5292760071928,95.5634243624287
96.4178788680193,95.70311871067486
96.3067438483001,95.67187257627505
96.1958706779035,95.54687323717606
96.08525908669809,95.60753172420773
95.97490880455221,95.60054565620419
95.8648195613341,95.61508558183658
95.7549910869125,95.5328959750118
95.64542311115558,95.63395347661927
95.53611536393178,95.58407928257287
95.42706757510972,95.62992751758088
95.3182794745575,95.65096457145339
95.20975079214381,95.53494299674948
95.1014812577369,95.60310796251606
94.99347060120529,95.57372269420188
94.8857185524173,95.53585160970962
94.7782248412414,95.56520062412584
94.670989197546,95.53628757236211
94.56401135119958,95.53788887686993
94.4572910320704,95.55787086712813
94.35082797002701,95.44304287419318
94.24462189493771,95.51713655190699
94.13867253667108,95.56386599242792
94.03297962509541,95.50847496693535
93.9275428900791,95.44403202199233
93.8223620614906,95.53542954148514
93.7174368691984,95.38979747942234
93.61276704307079,95.37577828716354
93.5083523129763,95.39530983603629
93.4041924087833,95.47620436832571
93.3002870603602,95.40958299597366
93.1966359975754,95.41770470551586
93.0932389502973,95.38370747138362
92.9900956483943,95.28386492247864
92.887205821735,95.34801858535269
92.78456920018749,95.34691994583017
92.6821855136205,95.24412661667075
92.58005449190229,95.19112327433672
92.47817586490129,95.25675862883422
92.3765493624859,95.3092428647244
92.2751747145246,95.21445759236826
92.17405165088579,95.17410386686758
92.0731799014378,95.16041807562821
91.9725591960491,95.19630146597574
91.8721892645882,95.1764097742689
91.7720698369233,95.05429567816135
91.67220064292299,95.05259357007358
91.5725814124557,95.0970008439115
91.47321187538981,95.01004789944942
91.37409176159359,95.0746260381646
91.2752208009356,94.94845698075545
91.1765987232843,95.01476030609248
91.078225258508,94.94431816233961
90.98010013647509,94.89675595089031
90.8822230870541,94.88495413557041
90.78459384011342,94.79318244260766
90.68721212552141,94.89120060452524
90.5900776731465,94.8115947661015
90.49319021285709,94.7132678194778
90.39654947452169,94.76929370147023
90.30015518800859,94.73600896135987
90.2040070831863,94.76016554395072
90.10810488992321,94.58856895693849
90.01244833808771,94.62931215308794
89.9170371575482,94.56676733731544
89.82187107817309,94.63869193352993
89.72694982983091,94.50762059060595
89.63227314239,94.46046089547474
89.53784074571881,94.49891106734582
89.4436523696856,94.46148087665325
89.34970774415889,94.45382732794349
89.25600659900721,94.35888074328199
89.1625486640989,94.39875428562024
89.0693336693022,94.30775080380305
88.9763613444858,94.3094478541279
88.8836314195179,94.21569268427884
88.79114362426711,94.14161065958308
88.6988976886017,94.1899823512914
88.60689334239001,94.14520348206072
88.5151303155007,94.02622621597702
88.423608337802,94.01600221000278
88.3323271391624,93.9504716472897
88.2412864494503,93.97377541770192
88.1504859985341,93.86753978094497
88.05992551628219,93.94618916514749
87.9696047325631,93.91171792177455
87.8795233772451,93.84388975660165
87.78968118019671,93.70954973374198
87.7000778712863,93.81893893681396
87.61071318038229,93.6515195016122
87.5215868373531,93.62874712127424
87.43269857206721,93.57745082231146
87.3440481143929,93.5729838850121
87.2556351941987,93.5771771205652
87.1674595413529,93.45748869364391
87.079520885724,93.4120038549524
86.9918189571805,93.4383196926779
86.9043534855907,93.34081644327415
86.817124200823,93.3216938053772
86.73013083274591,93.24569355469842
86.6433731112277,93.20623944545136
86.556850766137,93.18893486146025
86.470563527342,93.09522442339997
86.38451112471131,93.0996770760141
86.29869328811321,93.06551572293371
86.2131097474161,92.92868705904563
86.1277602324885,92.89045769463951
86.04264447319879,92.95532548991692
85.9577621994154,92.93084213798465
85.8731131410067,92.84459912687255
85.7886970278411,92.7295033644578
85.7045135897871,92.78716586871492
85.6205625567131,92.58095211880538
85.5368436584874,92.53780898667189
85.45335662497841,92.59322466226847
85.37010118605471,92.57546190273784
85.28707707158459,92.44495219493938
85.2042840114366,92.41402389415003
85.121721735479,92.35392103000825
85.03938997358021,92.31513254133411
84.9572884556087,92.32151423067714
84.875416911433,92.25215058786549
84.7937750709214,92.20140907049866
84.7123626639422,92.0832261511705
84.63117942036399,91.9720518810232
84.5502250700552,92.05143344116875
84.46949934288409,91.89341984526533
84.3890019687193,91.81179121248479
84.30873267742899,91.82840290025213
84.2286911988817,91.72099336649717
84.14887726294592,91.74349742771285
84.06929059949,91.57818054582059
83.9899309383823,91.58788110446227
83.9107980094913,91.50012145161527
83.8318915426853,91.49745319281982
83.75321126783291,91.43467421337023
83.6747569148024,91.27790378149157
83.59652821346229,91.21770085670458
83.5185248936809,91.18272138384802
83.4407466853267,91.1198741063918
83.363193318268,91.0419975067765
83.28586452237342,91.0611095792488
83.2087600275112,90.92739762085102
83.13187956354992,90.89040785058803
83.0552228603577,90.86340058146217
82.9787896478033,90.86809915435035
82.9025796557549,90.73779841752327
82.82659261408101,90.7660807838978
82.75082825265001,90.62468718992365
82.6752863013304,90.48706369814894
82.5999664899905,90.54124760945224
82.5248685484987,90.36661629236328
82.4499922067235,90.32914541688751
82.3753371945334,90.24661371921151
82.3009032417966,90.2394368024933
82.2266900783816,90.1271575726755
82.1526974341569,90.17561872762684
82.07892503899079,89.99130818601455
82.00537262275179,89.95182659363418
81.9320399153082,89.83894583642392
81.8589266465286,89.83712145084343
81.7860325462812,89.72723712143187
81.7133573444346,89.70271507413905
81.6409007708572,89.57433457530713
81.5686625554172,89.54976576158587
81.49664242798329,89.45948725288825
81.4248401184238,89.52133074222318
81.353255356607,89.3048159416773
81.2818878724015,89.39133493507775
81.2107373956756,89.17375495617358
81.1398036562977,89.22796901615344
81.06908638413641,89.16615107313629
80.9985853090598,89.08147880664285
80.9283001609366,88.89632151216135
80.85823066963509,88.94563916870648
80.7883765650238,88.8470939852431
80.7187375769709,88.70688772686555
80.64931343534501,88.68110341886955
80.5801038700145,88.56407858527763
80.5111086108478,88.57227754161079
80.4423273877133,88.51142465313687
80.37375993047941,88.37026904725505
80.3054059690145,88.2883920647482
80.23726523318709,88.28217184109904
80.16933745286559,88.10255462412778
80.1016223579183,88.03949272176219
80.0341196782137,88.02078256044855
79.9668291436202,87.87302933472253
79.8997504840063,87.89402770724602
79.8328834292403,87.79957791086808
79.7662277091907,87.65470899179996
79.6997830537258,87.6055740604576
79.63354919271409,87.50704125304128
79.567525856024,87.45530618479806
79.501712773524,87.48714836747439
79.43610967508229,87.30407903081522
79.3707162905676,87.33466207837299
79.30553234984801,87.25669724673445
79.2405575827922,87.03652087458046
79.1757917192684,87.07339376725704
79.1112344891452,86.89446999450593
79.0468856222909,86.87516374332003
78.9827448485739,86.84742883021418
78.9188118978627,86.78392135911744
78.8550865000257,86.65490713182355
78.7915683849312,86.62287921455587
78.7282572824478,86.40906784036429
78.66515292244371,86.38109391262572
78.6022550347875,86.30464026018717
78.53956334934759,86.20687018393896
78.4770775959923,86.21835678092526
78.4147975045901,86.10176556570268
78.3527228050093,86.0381472756762
78.2908532271185,85.95924870585404
78.229188500786,85.78329414139507
78.1677283558803,85.71755122337143
78.10647252226971,85.60550168428026
78.04542072982271,85.63233264076398
77.98457270840771,85.4831342776175
77.923928187893,85.45764697451258
77.8634868981473,85.26490975208792
77.8032485690387,85.3230616316772
77.7432129304357,85.13299595569832
77.68337971220691,85.10131504468686
77.6237486442205,85.02794723169566
77.56431945634499,85.00469002365429
77.5050918784488,84.87712804620404
77.44606564040029,84.7297552240447
77.387240472068,84.66051106993272
77.3286161033203,84.65995248470998
77.2701922640255,84.50442619197995
77.2119686840521,84.3905998870729
77.1539450932685,84.28686179771944
77.09612122154309,84.3049737385734
77.03849679874429,84.10686875094338
76.9810715547406,84.0895765213977
76.9238452194004,84.01217109114076
76.866817522592,83.90699140638492
76.809988194184,83.78690839339026
76.75335696404458,83.7689645390846
76.69692356204241,83.6513454788879
76.6406877180457,83.4868529674271
76.5846491619229,83.51351512353448
76.52880762354259,83.31096216609684
76.473162832773,83.2010685416007
76.41771451948259,83.15719410311553
76.3624624135398,83.16711378738624
76.3074062448131,82.98492250826202
76.2525457431708,82.95416636480657
76.19788063848141,82.77122483334817
76.1434106606132,82.68272174140085
76.08913553943479,82.63568397878663
76.0350550048145,82.54307979982781
75.9811687866207,82.5187621719531
75.9274766147218,82.39507368026257
75.8739782189863,82.30119980544684
75.8206733292825,82.27053362838357
75.767561675479,82.05066983013822
75.714642987444,82.00191038788861
75.66191699504608,81.92880137177231
75.60938342815349,81.76967290421419
75.55704201663491,81.73675623488853
75.5048924903585,81.6439963932066
75.4529345791928,81.62417670349629
75.4011680130061,81.53346464346879
75.349592521667,81.31607852311542
75.29820783504391,81.3426107812086
75.247013683005,81.2668111409335
75.19600979541892,81.12600936091184
75.145195902154,80.9551575089981
75.0945717330786,80.98205877193219
75.04413701806129,80.78757818851007
74.9938914869703,80.69202448028207
74.9438348696742,80.65230055239356
74.8939668960414,80.59009133979016
74.8442872959402,80.45111454921157
74.7947957992391,80.37981251601674
74.7454921358065,80.29607381221065
74.6963760355108,80.09641162086953
74.6474472282204,80.07938667252115
74.5987054438038,80.02696076010619
74.5501504121293,79.81788793819621
74.5017818630654,79.79366544587414
74.4535995264805,79.6478559509699
74.4056031322429,79.52997216508919
74.35779241022121,79.4139037510315
74.3101670902838,79.37250837379818
74.26272690229891,79.23533776588506
74.21547157613509,79.18437207576667
74.16840084166091,79.04005844214325
74.1215144287444,78.99502427425297
74.07481206725441,78.96672229682565
74.028293487059,78.75672489677237
73.9819584180268,78.65473776972455
73.93580659002609,78.59751737230228
73.8898377329254,78.44394718891576
73.84405157659309,78.47917894091731
73.7984478508976,78.31385304186522
73.75302628570729,78.29716997583655
73.7077866108906,78.1434987268946
73.662728556316,77.96369124672816
73.6178518518519,77.91770167646266
73.5731562273666,77.89894596562644
73.52864141272859,77.72096274175316
73.4843071378063,77.70373385314967
73.44015313246808,77.47346128544766
73.3961791265826,77.45169464688438
73.35238485001791,77.40978155365514
73.3087700326426,77.26365175904698
73.26533440432509,77.11531485187486
73.2220776949338,77.0943793972179
73.17899963433709,76.86623451849555
73.1360999524035,76.89992146130632
73.0933783790013,76.7039222080725
73.05083464399891,76.65677886365643
73.0084684772648,76.55649387359159
72.96627960866749,76.4824398846401
72.9242677680752,76.3966959240011
72.8824326853565,76.16361181501281
72.84077409037971,76.10891704025346
72.7992917130132,76.00448653521043
72.75798528312549,75.84617649763037
72.716854530585,75.88355401391567
72.67589918526009,75.64843005602464
72.6351189770193,75.69116102796133
72.5945136357308,75.58191202269451
72.55408289126319,75.43332649776873
72.51382647348491,75.36402582796441
72.4737441122642,75.19719986870491
72.43383553746959,75.05088677781701
72.39410047896959,74.97891188990862
72.3545386666325,74.90240509068391
72.3151498303267,74.86229089821666
72.2759336999206,74.66714813895251
72.2368900052827,74.58431327298105
72.1980184762814,74.4801902962608
72.1593188427851,74.35111665608103
72.1207908346623,74.35538928204612
72.08243418178121,74.22378969822624
72.04424861401041,74.05223466256042
72.0062338612183,74.02265126803327
71.96838965327329,73.9517750488215
71.93071572004371,73.80894419601901
71.893211791398,73.60037539168786
71.85587759720471,73.49947607603882
71.8187128673321,73.44812612525554
71.78171733164871,73.42601647491495
71.7448907200228,73.18696118369664
71.70823276232291,73.17015604176599
71.67174318841751,72.98258881503891
71.6354217281747,72.9758244492569
71.5992681114633,72.75757197812746
71.56328206815151,72.66915346059805
71.5274633281078,72.64006825295658
71.4918116212006,72.47306967879533
71.45632667729821,72.36318257596596
71.4210082262691,72.34648026334625
71.38585599798179,72.123072213002
71.3508697223046,72.06682172556503
71.31604912910599,71.95927396039835
71.2813939482543,71.9284998878284
71.246903909618,71.82354861541127
71.21257874306559,71.65504766259413
71.1784181784653,71.49804098409408
71.1444219456857,71.41073737341499
71.110589774595,71.40828743091039
71.0769213950619,71.21678087803949
71.0434165369547,71.19968975324402
71.01007493014171,70.97623020849706
70.9768963044915,70.87647341175015
70.94388038987229,70.89206530758007
70.91102691615271,70.79657798062983
70.87833561320109,70.61803738004814
70.8458062108858,70.4783508694886
70.8134384390754,70.46214253571334
70.7812320276381,70.24102913997748
70.7491867064424,70.26820426644778
70.7173022053568,70.02269583118105
70.68557825424959,70.04257545609673
70.6540145829892,69.8563844112344
70.6226109214442,69.79942914789477
70.59136699948279,69.59990554824346
70.5602825469736,69.54957271754934
70.5293572937848,69.42701536651052
70.498590969785,69.40284620599972
70.46798330484259,69.17715467989505
70.43753402882591,69.07360984618332
70.4072428716034,68.99990376143784
70.3771095630435,68.92380849432108
70.34713383301471,68.7603891013001
70.31731541138521,68.7114080445753
70.28765402802361,68.66163472879823
70.2581494127983,68.57452798356468
70.2288012955776,68.41504367195843
70.1996094062301,68.28056677338583
70.170573474624,68.12655117147904
70.1416932306279,68.02192718794574
70.11296840411009,67.93791668220469
70.084398724939,67.8545138106746
70.0559839229832,67.77703710261741
70.0277237281109,67.56965162750936
69.9996178701906,67.52338561018122
69.9716660790907,67.46564668997266
69.94386808467961,67.29605270104334
69.91622361682589,67.24060068538743
69.8887324053977,67.03569959719734
69.8613941802636,67.02088907998983
69.8342086712921,66.93375671071715
69.8071756083514,66.72711242961509
69.7802947213101,66.59829024672723
69.75356574003649,66.515152351154
69.726988394399,66.51604799974825
69.7005624142661,66.37317316208414
69.6742875295062,66.22557456061959
69.64816346998771,66.10148271400882
69.62218996557901,66.08132862876889
69.5963667461486,65.92763571095306
69.5706935415648,65.81739585361503
69.545170081696,65.7058453315068
69.5197960964108,65.66557239565883
69.4945713155774,65.48764094846364
69.4694954690643,65.43913383017522
69.44456828673991,65.36621349215982
69.4197894984727,65.22010746774559
69.3951588341311,64.98833541888966
69.3706760235834,64.97708688672364
69.346340796698,64.8278116745236
69.32215288334349,64.80100479327285
69.2981120133882,64.68338490287441
69.27421791670061,64.53015981978483
69.250470323149,64.4820396036339
69.2268689626018,64.27466077125659
69.2034135649275,64.15888517050507
69.1801038599945,64.11780623847983
69.15693957767121,64.07406162881925
69.1339204478261,63.85419691794395
69.1110462003274,63.77029316918945
69.0883165650438,63.66087376805046
69.06573127184339,63.532661154007386
69.0432900505949,63.4052740535391
69.0209926311666,63.400013481053776
68.9988387434269,63.25581033447604
68.97682811724421,63.21648001731297
68.954960482487,63.00516081716927
68.9332355690236,62.94436357672564
68.9116531067225,62.754389740306344
68.8902128254521,62.724623379913645
68.8689144550808,62.54844891602556
68.847757725477,62.534723430603144
68.8267423665092,62.412669726303555
68.8058681080457,62.268661009430915
68.785134679955,62.183117009288125
68.76454181210539,62.13389920038953
68.7440892343655,61.97343579505555
68.7237766766036,61.78923495814757
68.70360386868809,61.74641419559919
68.6835705404874,61.66901786484503
68.66367642187,61.53944421199327
68.6439212427043,61.51057535465052
68.6243047328587,61.37817124306374
68.6048266222016,61.20909750520592
68.5854866406014,61.05322192593361
68.5662845179265,60.99201335110102
68.5472199840454,60.95007037131821
68.5282927688265,60.87777633241773
68.5095026021381,60.74487096869712
68.4908492138488,60.553179045479055
68.4723323338268,60.5065668740558
68.4539516919407,60.35029106395084
68.43570701805879,60.31223100578776
68.4175980420496,60.22451471638723
68.3996244937815,60.00807382494873
68.3817861031229,60.005246479511165
68.36408259994211,59.92828151389741
68.3465137141077,59.73155397588768
68.329079175488,59.559418801975745
68.3117787139515,59.4679268265079
68.2946120593665,59.49397248155548
68.2775789416016,59.2396701331954
68.260679090525,59.18934291952734
68.2439122360052,59.160646906226
68.2272781079107,58.932610961195124
68.2107764361098,58.9723389026847
68.194406950471,58.82224142686617
68.1781693808626,58.692074525526216
68.16206345715321,58.50751246884607
68.146088909211,58.54908139421078
68.1302454669046,58.379924908531024
68.1145328601023,58.23086593725578
68.0989508186725,58.12021716978902
68.0834990724837,58.060204866184165
68.0681773514043,57.89771293616376
68.0529853853027,57.87944640831869
68.03792290404739,57.80357450075421
68.0229896375066,57.602515493534426
68.0081853155489,57.507990364834605
67.9935096680426,57.441688411703865
67.9789624248563,57.26644770947584
67.96454331585821,57.16417724891805
67.95025207091679,57.15540298097214
67.9360884199005,57.06945336323914
67.92205209267779,56.95155753377083
67.9081428191171,56.85263882125767
67.8943603290866,56.7746863110968
67.880704352455,56.642385051992896
67.8671746190906,56.5751360013259
67.8537708588618,56.42960836855062
67.840492801637,56.2416317361757
67.8273401772847,56.1866120606138
67.8143127156732,56.11988219208111
67.801410146671,55.94057050052268
67.78863220014651,55.8563181383307
67.7759786059681,55.71339308300024
67.7634490940042,55.72795952955164
67.7510433941232,55.57019391576015
67.7387612361936,55.493903722355704
67.7266023500838,55.313108082890295
67.7145664656622,55.2214630284875
67.7026533127971,55.10351119759798
67.6908626213571,55.094763242530895
67.6791941212105,54.951304180619864
67.66764754222571,54.83569831077478
67.6562226142712,54.78483150766909
67.6449190672154,54.65987344436796
67.6337366309266,54.57902114869949
67.6226750352734,54.50344084065544
67.6117340101241,54.351135928815474
67.6009132853471,54.31878321975013
67.59021259081089,54.12386822576284
67.5796316563838,54.129012857002394
67.5691702119343,53.92299053064317
67.5588279873309,53.91611477575488
67.5486047124418,53.77150951105736
67.5385001171356,53.6678357224301
67.5285139312806,53.62341269999989
67.51864588474521,53.419368543138766
67.50889570739801,53.372246332576324
67.49926312910719,53.279184600159695
67.4897478797413,53.18982544545741
67.48034968916879,53.0530095416399
67.47106828725799,53.036711986739306
67.4619034038773,52.91500818382936
67.45285476889521,52.774696761239895
67.4439221121801,52.673152776025994
67.4351051636004,52.571405954711715
67.42640365302451,52.52548122307924
67.4178173103208,52.41673379742369
67.40934586535779,52.22211037629415
67.40098904800391,52.17160755228503
67.3927465881274,52.1485951912549
67.3846182155968,52.075513379699785
67.37660366028051,51.984703384421735
67.3687026520469,51.856051730733085
67.3609149207644,51.66202771079619
67.3532401963016,51.55544007831329
67.3456782085266,51.45496751702531
67.3382286873081,51.41298402464287
67.3308913625143,51.309028459354465
67.3236659640138,51.30143954037072
67.3165522216749,51.20189172414941
67.30954986536611,51.06108136730437
67.3026586249556,50.89237373545343
67.2958782303121,50.89095429091281
67.2892084113039,50.80878232783409
67.2826488977993,50.66858701438457
67.2761994196669,50.53577393440863
67.26985970677511,50.54598263766863
67.2636294889921,50.36096266818282
67.2575084961866,50.23680230821097
67.2514964582268,50.23957771261881
67.2455931049812,50.113142748576415
67.2397981663183,50.06915863440101
67.2341113721063,49.84361754715275
67.2285324522138,49.77853165909606
67.2230611365092,49.75143753445868
67.21769715486079,49.591610442791854
67.2124402371371,49.53388703541027
67.20729011320661,49.50241104621677
67.20224651293749,49.33563471069836
67.1973091661984,49.25885721768213
67.1924778028576,49.22800652019779
67.1877521527837,49.14230432804588
67.18313194584479,48.94753839291878
67.1786169119096,48.96875920798328
67.17420678084639,48.85810487872525
67.1699012825236,48.69047155543538
67.1657001468097,48.67180672910952
67.161603103573,48.60036732630163
67.157609882682,48.39216864810321
67.1537202140051,48.318994385959975
67.1499338274107,48.3373573588327
67.1462504527672,48.245527824923414
67.142669819943,48.17192301101834
67.1391916588066,47.93119089260689
67.1358156992264,47.99678912297926
67.1325416710707,47.78244835486299
67.1293693042081,47.75811168708863
67.12629832850679,47.69998265758621
67.1233284738354,47.5664191624944
67.1204594700622,47.54626081903711
67.1176910470557,47.415491515748556
67.11502293468429,47.356430260353804
67.11245486281629,47.157914254688805
67.1099865613203,47.08683149834369
67.1076177600645,47.040041568953534
67.1053481889175,46.90920448503842
67.1031775777477,46.83498961521969
67.1011056564234,46.79942950039136
67.0991321548131,46.64177733290672
67.09725680278521,46.54072429190355
67.09547933020811,46.60553710720304
67.09379946695029,46.42204995259395
67.09221694288,46.30920129109383
67.0907314878659,46.22969434606253
67.0893428317762,46.13930976278649
67.0880507044794,46.12536645709924
67.0868548358439,45.9924101852563
67.08575495573811,45.91995409566839
67.0847507940305,45.940898000691156
67.0838420805894,45.750332936028975
67.0830285452832,45.711284752646115
67.0823099179805,45.586113522189926
67.0816859285496,45.52463762143736
67.0811563068588,45.48713510583722
67.0807207827767,45.295088140289614
67.0803790861716,45.225306328258476
67.080130946912,45.24960830375931
67.0799760948663,45.086027438205974
67.07991425990281,44.99505121079852
67.0799451718901,44.989905483906774
67.0800685606965,44.83590848169837
67.0802841561904,44.86345849013972
67.0805916882402,44.654920704865816
67.0809908867145,44.65769712930513
67.0814814814815,44.54246718688362
67.0820632024097,44.503214542333076
67.08273577936751,44.38241447016391
67.0834989422233,44.327885132139095
67.0843524208456,44.31022242458137
67.0852959451028,44.244300805589866
67.08632924486321,44.048672650857156
67.08745204999529,44.088948237190806
67.0886640903675,43.916923041273805
67.08996509584821,43.77630081287424
67.0913547963059,43.72164209598131
67.0928329216089,43.6534409714719
67.0943992016257,43.59737660652159
67.09605336622461,43.59826582331329
67.0977951452742,43.493693315616355
67.0996242686427,43.45075395617476
67.1015404661987,43.350935954295885
67.1035434678106,43.29165150480403
67.1056330033467,43.171798726128046
67.1078088026754,43.05569537018326
67.11007059566529,43.011554577718776
67.1124181121846,42.99024389208429
67.1148510821019,42.804208032587105
67.11736923528551,42.828432183380734
67.1199723016039,42.74508044313513
67.1226600109254,42.60924069638378
67.12543209311849,42.54355413372804
67.1282882780516,42.52188043513287
67.1312282955931,42.49956950476905
67.1342518756115,42.32903579646684
67.137358747975,42.31168162554939
67.1405486425523,42.212168698689595
67.1438212892116,42.17125559630965
67.1471764178214,42.01057237113625
67.1506137582501,42.00710533828205
67.1541330403661,41.91313122247829
67.1577339940379,41.81064510409817
67.1614163491338,41.899759752908636
67.16517983552221,41.736077280482824
67.1690241830717,41.64634297570482
67.17294912165049,41.5438152254865
67.1769543811272,41.56026977777301
67.1810396913701,41.43245557478111
67.1852047822476,41.45936548136935
67.1894493836282,41.293779581080024
67.1937732253802,41.29523730203955
67.1981760373722,41.20533382773327
67.2026575494724,41.123698447371716
67.2072174915494,41.15582664638396
67.2118555934715,40.97482178633319
67.2165715851071,40.91326700679998
67.2213651963248,40.86123332882346
67.2262361569928,40.856707647776815
67.2311841969795,40.756991459394634
67.2362090461535,40.64665728892483
67.2413104343832,40.60855830985556
67.2464880915368,40.56549656097895
67.251741747483,40.48249168173202
67.25707113209,40.36730911179689
67.2624759752262,40.45541069928641
67.2679560067602,40.34005001539744
67.2735109565603,40.210524472099905
67.279140554495,40.27311534094485
67.28484453043261,40.10631679570336
67.2906226142415,40.15375988310807
67.2964745357903,39.93976098033841
67.3024000249472,39.92483081548683
67.3083988115807,39.859658902806906
67.3144706255593,39.88187100111065
67.3206151967513,39.730512092612365
67.3268322550251,39.79912968951631
67.3331215302493,39.643374258783645
67.3394827522921,39.598430680073484
67.345915651022,39.532966374363184
67.3524199563075,39.45246260171357
67.3589953980168,39.44305176995979
67.36564170601861,39.388192278757764
67.37235861018111,39.33903493187275
67.3791458403727,39.32788985227799
67.386003126462,39.14821632229072
67.3929301983173,39.18196375289146
67.399926785807,39.029780023292595
67.4069926187996,39.030373161940354
67.4141274271633,38.95909692706339
67.4213309407668,38.91539470576219
67.4286028894784,38.856859400364144
67.4359430031664,38.85622487045316
67.4433510116994,38.737474287878165
67.4508266449457,38.75236966149052
67.4583696327738,38.72775363872738
67.465979705052,38.59948384950317
67.4736565916488,38.648767731894836
67.48140002243261,38.501473495758155
67.4892097272719,38.46973854538793
67.4970854360349,38.377885673524716
67.5050268785902,38.44363777399979
67.5130337848061,38.279644980739455
67.5211058845511,38.22108575729094
67.5292429076936,38.213236817960826
67.537444584102,38.18913878310905
67.54571064364471,38.18048394565421
67.55404081619021,38.08242412964438
67.5624348316068,37.98059838527184
67.5708924197629,38.031385570730926
67.5794133105271,37.99015859734375
67.58799723376761,37.897441092094134
67.5966439193529,37.90650858908131
67.6053530971515,37.8902110786001
67.61412449703171,37.75189828497106
67.622957848862,37.81902579374952
67.6318528825107,37.76700419347276
67.6408093278464,37.648054425668434
67.6498269147373,37.691623790233436
67.658905373052,37.532088202454084
67.6680444326587,37.48477279288749
67.67724382342611,37.46576682620957
67.68650327522239,37.37092420833091
67.695822517916,37.35154603640122
67.70520128137551,37.349376008977046
67.71463929546921,37.30475329616742
67.7241362900655,37.250292434365846
67.7336919950328,37.183671838142494
67.7433061402396,37.191677855331584
67.7529784555543,37.08619271369958
67.7627086708452,37.11517053284462
67.7724965159809,37.09561921098261
67.7823417208297,37.07353045746675
67.79224401526,36.94542944665466
67.80220312914021,36.98411474685628
67.8122187923389,36.93712367078256
67.82229073472429,36.90841516743635
67.8324186861649,36.81079090212939
67.8426023765291,36.827583007386075
67.8528415356853,36.79914771345157
67.86313589350199,36.73373038806352
67.87348517984749,36.65955259804932
67.8838891245903,36.65425232757177
67.8943474575988,36.73573315896847
67.9048599087414,36.59450657594538
67.9154262078865,36.5450472935585
67.9260460849025,36.529656583498124
67.9367192696579,36.53274985699888
67.947445492021,36.54071813115156
67.9582244818604,36.514430105944925
67.96905596904429,36.386708547826785
67.9799396834412,36.48432974885832
67.99087535491961,36.35273057099438
68.00186271334779,36.3731455564205
68.01290148859421,36.36175041398355
68.0239914105273,36.32688152065325
68.0351322090156,36.21455988110249
68.0463236139273,36.22434195671288
68.0575653551309,36.2518112627549
68.0688571624949,36.275467062679304
68.0801987658876,36.21363302849343
68.09158989517749,36.241017969668704
68.1030302802329,36.16767034746289
68.1145196509223,36.10688661510096
68.1260577371142,36.16398117662958
68.1376442686769,36.13967705066488
68.1492789754788,36.11857741131379
68.1609615873884,35.95981955640284
68.17269183427399,36.0707442918702
68.1844694460042,36.034973961422985
68.19629415244721,36.03582297547111
68.20816568347149,35.87196500533878
68.2200837689456,35.94473479494475
68.2320481387379,35.965742857206344
68.2440585227166,35.874775380980864
68.2561146507504,35.80333451632678
68.2682162527076,35.922843855572744
68.2803630584566,35.813179681627645
68.2925547978658,35.90586000927205
68.3047912008036,35.7992871575201
68.3170719971385,35.72789759932979
68.3293969167389,35.76087070512431
68.3417656894731,35.794276559530786
68.35417804520971,35.71232504537972
68.3666337138169,35.78679954442739
68.37913242516329,35.67101633356828
68.3916739091173,35.65175423204951
68.4042578955472,35.68390472000612
68.4168841143215,35.64746573077618
68.4295522953086,35.70250066356766
68.4422621683769,35.71250747108788
68.45501346339479,35.71644862600981
68.4678059102308,35.64142039176198
68.4806392387532,35.608508143475575
68.4935131788305,35.638742719214726
68.506427460331,35.65469193793839
68.51938181312329,35.53049319665771
68.5323759670757,35.61926197803185
68.5454096520566,35.67461637615433
68.5584825979345,35.57675112451834
68.5715945345777,35.60219182341213
68.58474519185471,35.58757560000509
68.59793429963389,35.63323438503929
68.6111615877838,35.61294655117931
68.6244267861726,35.58758764960559
68.63772962466889,35.525017341920005
68.65106983314101,35.62380975824572
68.6644471414574,35.56447734324517
68.6778612794865,35.552996450877814
68.6913119770967,35.537509377177415
68.7047989641564,35.613671564374584
68.718321970534,35.53474134890769
68.731880726098,35.52645545343076
68.7454749607167,35.467395175011724
68.7591044042587,35.598821250163525
68.77276878659221,35.60636862678655
68.7864678375857,35.5267397464202
68.80020128710771,35.5238696158756
68.8139688650265,35.60758834389801
68.82777030121049,35.62406567589861
68.8416053255282,35.619451358222605
68.855473667848,35.51843933799178
68.8693750580383,35.58219959041464
68.88330922596751,35.66057582677282
68.8972759015041,35.642092423131785
68.9112748145164,35.60463157285575
68.9253056948728,35.64780071297003
68.9393682724419,35.6826847716329
68.95346227709189,35.58306313723674
68.9675874386914,35.65271660213862
68.9817434871086,35.649661044205594
68.99593015221211,35.62061031717532
69.0101471638703,35.58931995143796
69.0243942519515,35.68146574308656
69.0386711463242,35.64461429034389
69.05297757685679,35.72989115774741
69.0673132734177,35.628739588559306
69.0816779658754,35.647209210187086
69.09607138409821,35.67641745206999
69.1104932579546,35.729590241779185
69.1249433173129,35.680922328888705
69.1394212920417,35.7347945912703
69.1539269120092,35.839355288857035
69.168459907084,35.79697970781002
69.1830200071344,35.852391664400834
69.1976069420289,35.762974337334384
69.2122204416358,35.882837769509585
69.22686023582361,35.948313666538766
69.24152605446079,35.875077401787586
69.2562176274156,35.98985960701584
69.27093468455651,35.95411475711844
69.28567695575211,35.99533362975482
69.3004441708706,35.992954156608235
69.3152360597804,36.01174251802733
69.33005235235011,36.07525906061745
69.3448927784479,36.10320270864861
69.3597570679424,36.06084991939177
69.37464495070189,36.084949106847766
69.38955615659489,36.07002869070831
69.4044904154897,36.098794696063415
69.4194474572548,36.21623981121493
69.4344270117587,36.17003204026743
69.4494288088696,36.18256180930407
69.4644525784561,36.34031490792937
69.4794980503865,36.360743898511046
69.4945649545293,36.293253073616086
69.50965302075289,36.261493399336956
69.5247619789256,36.38480587337002
69.539891558916,36.34739533220786
69.55504149059239,36.368699588771804
69.5702115038232,36.5337278200513
69.58540132847689,36.506331434824375
69.6006106944218,36.59665042366632
69.61583933152639,36.55072864837387
69.63108696965921,36.605104280920045
69.6463533386884,36.61411287399326
69.6616381684826,36.69783391158174
69.6769411889101,36.72216710362774
69.6922621298394,36.73366129349153
69.7076007211389,36.85104472215091
69.7229566926769,36.73839992286291
69.73832977432201,36.87364795083417
69.7537196959425,36.89750878745315
69.7691261874068,36.973528332861186
69.7845489785834,36.90941373489681
69.7999877993406,37.08733247318008
69.81544237954701,37.00266533358735
69.8309124490708,37.07174489213225
69.8463977377805,37.21259287878749
69.86189797554461,37.21290297251683
69.87741289223139,37.14812764296076
69.8929422177094,37.298882864446554
69.908485681847,37.30826565731344
69.9240430145126,37.40395003799182
69.93961394557451,37.41616002644513
69.9551982049013,37.44053740376895
69.9707955223613,37.41806495813728
69.986405627823,37.52434090303762
70.0020282511547,37.59227757575262
70.017663122225,37.62743722961207
70.0333099709021,37.68404376807954
70.04896852705461,37.73232840218034
70.0646385205507,37.71477784439471
70.0803196812591,37.86766712213207
70.0960117390479,37.866901655011475
70.1117144237858,37.949078545992904
70.1274274653411,38.033065738603014
70.1431505935821,38.06106054170547
70.1588835383774,38.14782513623043
70.17462602959539,38.14806718457797
70.1903777971043,38.15833235638735
70.2061385707728,38.26920181170566
70.2219080804691,38.39967673164142
70.2376860560617,38.46805494096387
70.25347222741901,38.433692022638546
70.2692663244095,38.58896643614786
70.2850680769015,38.6141808339066
70.3008772147635,38.684263882009496
70.3166934678639,38.65007323016112
70.33251656607099,38.7941102429416
70.3483462392534,38.843980557075106
70.36418221727939,38.929207738494156
70.3800242300174,38.95175504936684
70.39587200733591,39.03995463203014
70.41172527910321,39.0790310388388
70.4275837751878,39.071252015243026
70.4434472254581,39.23957821204689
70.4593153597826,39.22715031353567
70.4751879080296,39.279728907103895
70.4910646000675,39.37528221509849
70.5069451657648,39.560866961375005
70.5228293349898,39.61348290895462
70.53871683761099,39.668150283929045
70.5546074034969,39.667189870872086
70.57050076251579,39.83158351503408
70.5863966445361,39.77238008668612
70.6022947794262,39.92714351715617
70.6181948970547,40.02633515857116
70.6340967272898,40.05995415325013
70.65,40.127930899528614


==> c2ba.csv <==
Step,Value
85.204,1.025
85.0503682609294,1.03766544134437
84.8968544642803,1.05029857486818
84.7434586688249,1.06289965985248
84.5901809333354,1.07546895557834
84.4370213165838,1.08800672132682
84.2839798773424,1.100513216379
84.1310566743832,1.11298870001594
83.9782517664784,1.12543343151869
83.8255652124001,1.13784767016834
83.6729970709206,1.15023167524594
83.5205474008118,1.16258570603257
83.368216260846,1.17491002180927
83.2160037097952,1.18720488185713
83.0639098064318,1.19947054545721
82.9119346095277,1.21170727189056
82.7600781778551,1.22391532043827
82.6083405701862,1.23609495038139
82.4567218452931,1.24824642100099
82.3052220619479,1.26036999157813
82.1538412789228,1.27246592139388
82.0025795549899,1.28453446972931
81.8514369489214,1.29657589586548
81.7004135194893,1.30859045908346
81.5495093254659,1.32057841866432
81.3987244256233,1.33254003388911
81.2480588787336,1.3444755640389
81.097512743569,1.35638526839476
80.9470860789015,1.36826940623776
80.7967789435034,1.38012823684896
80.6465913961468,1.39196201950943
80.4965234956039,1.40377101350023
80.3465753006466,1.41555547810243
80.1967468700473,1.42731567259709
80.047038262578,1.43905185626528
79.8974495370109,1.45076428838806
79.7479807521181,1.46245322824651
79.5986319666718,1.47411893512168
79.449403239444,1.48576166829464
79.300294629207,1.49738168704646
79.1513061947329,1.5089792506582
79.0024379947938,1.52055461841093
78.8536900881619,1.53210804958572
78.7050625336093,1.54363980346362
78.5565553899081,1.55515013932571
78.4081687158305,1.56663931645305
78.2599025701486,1.57810759412671
78.1117570116346,1.58955523162774
77.9637320990606,1.60098248823723
77.8158278911988,1.61238962323623
77.6680444468212,1.62377689590581
77.5203818247,1.63514456552703
77.3728400836074,1.64649289138096
77.2254192823155,1.65782213274867
77.0781194795965,1.66913254891122
76.9309407342224,1.68042439914968
76.7838831049655,1.69169794274511
76.6369466505978,1.70295343897857
76.4901314298915,1.71419114713114
76.3434375016188,1.72541132648388
76.1968649245518,1.73661423631786
76.0504137574625,1.74780013591414
75.9040840591233,1.75896928455378
75.7578758883061,1.77012194151785
75.6117893037832,1.78125836608742
75.4658243643267,1.79237881754356
75.3199811287087,1.80348355516732
75.1742596557014,1.81457283823978
75.0286600040769,1.82564692604199
74.8831822326073,1.83670607785504
74.7378264000648,1.84775055295997
74.5925925652216,1.85878061063786
74.4474807868497,1.86979651016978
74.3024911237213,1.88079851083678
74.1576236346085,1.89178687191993
74.0128783782836,1.90276185270031
73.8682554135186,1.91372371245896
73.7237547990856,1.92467271047697
73.5793765937569,1.9356091060354
73.4351208563045,1.9465331584153
73.2909876455006,1.95744512689776
73.1469770201173,1.96834527076382
73.0030890389267,1.97923384929457
72.8593237607011,1.99011112177106
72.7156812442126,2.00097734747436
72.5721615482332,2.01183278568553
72.4287647315352,2.02267769568565
72.2854908528906,2.03351233675577
72.1423399710716,2.04433696817696
71.9993121448504,2.0551518492303
71.8564074329991,2.06595723919683
71.7136258942898,2.07675339735763
71.5709675874947,2.08754058299377
71.4284325713859,2.09831905538631
71.2860209047355,2.10908907381632
71.1437326463157,2.11985089756485
71.0015678548987,2.13060478591299
70.8595265892565,2.14135099814178
70.7176089081614,2.15208979353231
70.5758148703854,2.16282143136562
70.4341445347007,2.1735461709228
70.2925979598794,2.1842642714849
70.1511752046936,2.194975992333
70.0098763279156,2.20568159274815
69.8687013883175,2.21638133201142
69.7276504446713,2.22707546940388
69.5867235557493,2.23776426420659
69.4459207803236,2.24844797570062
69.3052421771662,2.25912686316704
69.1646878050494,2.2698011858869
69.0242577227453,2.28047120314129
68.883951989026,2.29113717421125
68.7437706626638,2.30179935837786
68.6037138024306,2.31245801492218
68.4637814670987,2.32311340312528
68.3239737154401,2.33376578226822
68.1842906062271,2.34441541163208
68.0447321982318,2.3550625504979
67.9052985502263,2.36570745814677
67.7659897209828,2.37635039385975
67.6268057692733,2.38699161691789
67.4877467538701,2.39763138660228
67.3488127335452,2.40826996219397
67.2100037670709,2.41890760297402
67.0713199132192,2.42954456822351
66.9327612307624,2.4401811172235
66.7943277784724,2.45081750925505
66.6560196151215,2.46145400359924
66.5178367994819,2.47209085953712
66.3797793903256,2.48272833634977
66.2418474464248,2.49336669331824
66.1040410265516,2.50400618972361
65.9663601894782,2.51464708484693
65.8288049939767,2.52528963796928
65.6913754988193,2.53593410837172
65.5540717627781,2.54658075533532
65.4168938446252,2.55722983814114
65.2798418031328,2.56788161607024
65.142915697073,2.5785363484037
65.006115585218,2.58919429442258
64.8694415263399,2.59985571340794
64.7328935792108,2.61052086464085
64.5964718026029,2.62119000740237
64.4601762552883,2.63186340097358
64.3240069960392,2.64254130463553
64.1879640836276,2.6532239776693
64.0520475768258,2.66391167935594
63.9162575344059,2.67460466897653
63.78059401514,2.68530320581212
63.6450570778002,2.69600754914379
63.5096467811588,2.7067179582526
63.3743631839878,2.71743469241962
63.2392063450593,2.7281580109259
63.1041763231456,2.73888817305253
62.9692731770188,2.74962543808055
62.834496965451,2.76037006529105
62.6998477472142,2.77112231396508
62.5653255810808,2.7818824433837
62.4309305258228,2.792650712828
62.2966626402124,2.80342738157902
62.1625219830216,2.81421270891784
62.0285086130227,2.82500695412552
61.8946225889878,2.83581037648313
61.760863969689,2.84662323527173
61.6272328138985,2.85744578977239
61.4937291803884,2.86827829926618
61.3603531279308,2.87912102303415
61.2271047152978,2.88997422035739
61.0939840012618,2.90083815051694
60.9609910445946,2.91171307279388
60.8281259040686,2.92259924646927
60.6953886384558,2.93349693082418
60.5627793065284,2.94440638513967
60.4302979670586,2.95532786869681
60.2979446788184,2.96626164077667
60.16571950058,2.97720796066031
60.0336224911155,2.98816708762879
59.9016537091971,2.99913928096319
59.769813213597,3.01012479994456
59.6381010630872,3.02112390385397
59.5065173164399,3.0321368519725
59.3750620324272,3.0431639035812
59.2437352698214,3.05420531796113
59.1125370873945,3.06526135439338
58.9814675439186,3.07633227215899
58.8505266981659,3.08741833053904
58.7197146089086,3.0985197888146
58.5890313349188,3.10963690626672
58.4584769349686,3.12076994217647
58.3280514678301,3.13191915582493
58.1977549922756,3.14308480649314
58.0675875670771,3.15426715346219
57.9375492510068,3.16546645601314
57.8076401028368,3.17668297342704
57.6778601813393,3.18791696498498
57.5482095452865,3.199168689968
57.4186882534503,3.21043840765719
57.289296364603,3.2217263773336
57.1600339375168,3.23303285827829
57.0309010309637,3.24435810977235
56.9018977037159,3.25570239109682
56.7730240145456,3.26706596153278
56.6442800222249,3.27844908036129
56.5156657855259,3.28985200686342
56.3871813632207,3.30127500032023
56.2588268140816,3.3127183200128
56.1306021968806,3.32418222522217
56.00250757039,3.33566697522943
55.8745429933817,3.34717282931563
55.746708524628,3.35870004676184
55.619004222901,3.37024888684914
55.4914301469729,3.38181960885857
55.3639863556158,3.39341247207121
55.2366729076018,3.40502773576812
55.109489861703,3.41666565923038
54.9824372766917,3.42832650173904
54.8555152113399,3.44001052257517
54.7287237244198,3.45171798101983
54.6020628747035,3.4634491363541
54.4755327209632,3.47520424785904
54.3491333219711,3.48698357481571
54.2228647364991,3.49878737650517
54.0967270233196,3.5106159122085
53.9707202412046,3.52246944120677
53.8448444489263,3.53434822278102
53.7190997052567,3.54625251621234
53.5934860689682,3.55818258078179
53.4680035988327,3.57013867577042
53.3426523536225,3.58212106045932
53.2174323921096,3.59412999412954
53.0923437730662,3.60616573606214
52.9673865552645,3.61822854553821
52.8425607974766,3.63031868183879
52.7178665584746,3.64243640424496
52.5933038970307,3.65458197203778
52.468872871917,3.66675564449832
52.3445735419057,3.67895768090764
52.2204059657688,3.69118834054681
52.0963702022786,3.70344788269689
51.9724663102071,3.71573656663895
51.8486943483266,3.72805465165406
51.7250543754092,3.74040239702328
51.6015464502269,3.75278006202768
51.4781706315519,3.76518790594831
51.3549269781564,3.77762618806626
51.2318155488126,3.79009516766258
51.1088364022925,3.80259510401834
50.9859895973683,3.8151262564146
50.8632751928121,3.82768888413243
50.7406932473961,3.8402832464529
50.6182438198925,3.85290960265707
50.4959269690732,3.86556821202601
50.3737427537106,3.87825933384078
50.2516912325767,3.89098322738245
50.1297724644437,3.90374015193208
50.0079865080837,3.91653036677074
49.8863334222689,3.9293541311795
49.7648132657713,3.94221170443942
49.6434260973632,3.95510334583156
49.5221719758167,3.968029314637
49.4010509599039,3.98098987013679
49.2800631083969,3.99398527161201
49.159208480068,4.00701577834371
49.0384871336892,4.02008164961297
48.9178991280326,4.03318314470085
48.7974445218705,4.04632052288842
48.6771233739749,4.05949404345673
48.5569357431181,4.07270396568687
48.436881688072,4.08595054885988
48.316961267609,4.09923405225685
48.1971745405011,4.11255473515883
48.0775215655204,4.12591285684688
47.9580024014391,4.13930867660208
47.8386171070294,4.1527424537055
47.7193657410633,4.16621444743819
47.6002483623131,4.17972491708122
47.4812650295508,4.19327412191566
47.3624158015486,4.20686232122257
47.2437007370787,4.22048977428302
47.1251198949132,4.23415674037807
47.0066733338241,4.24786347878879
46.8883611125838,4.26161024879625
46.7701832899642,4.27539730968151
46.6521399247376,4.28922492072564
46.534231075676,4.3030933412097
46.4164568015517,4.31700283041476
46.2988171611367,4.33095364762188
46.1813122132033,4.34494605211213
46.0639420165235,4.35898030316657
45.9467066298694,4.37305666006628
45.8296061120133,4.38717538209231
45.7126405217273,4.40133672852573
45.5958099177834,4.41554095864761
45.4791143589539,4.42978833173901
45.3625539040109,4.444079107081
45.2461286117265,4.45841354395465
45.1298385408728,4.47279190164101
45.0136837502221,4.48721443942116
44.8976642985464,4.50168141657616
44.7817802446179,4.51619309238708
44.6660316472087,4.53074972613498
44.550418565091,4.54535157710092
44.4349410570369,4.55999890456598
44.3195991818185,4.57469196781122
44.204392998208,4.58943102611771
44.0893225649776,4.6042163387665
43.9743879408993,4.61904816503867
43.8595891847453,4.63392676421528
43.7449263552877,4.6488523955774
43.6303995112988,4.66382531840609
43.5160087115505,4.67884579198242
43.4017540148152,4.69391407558745
43.2876354798648,4.70903042850225
43.1736531654716,4.72419511000789
43.0598071304076,4.73940837938543
42.9460974334451,4.75467049591593
42.8325241333562,4.76998171888047
42.719087288913,4.7853423075601
42.6057869588876,4.8007525212359
42.4926232020522,4.81621261918892
42.3795960771789,4.83172286070024
42.2667056430399,4.84728350505092
42.1539519584073,4.86289481152203
42.0413350820533,4.87855703939462
41.9288550727499,4.89427044794978
41.8165119892694,4.91003529646855
41.7043058903838,4.92585184423202
41.5922368348653,4.94172035052123
41.4803048814861,4.95764107461727
41.3685100890183,4.97361427580119
41.256852516234,4.98964021335406
41.1453322219054,5.00571914655695
41.0339492648046,5.02185133469092
40.9227037037037,5.03803703703704
40.8115955973749,5.05427651287637
40.7006250045904,5.07057002148998
40.5897919841222,5.08691782215893
40.4790965947425,5.10332017416429
40.3685388952235,5.11977733678713
40.2581189443373,5.13628956930851
40.147836800856,5.15285713100949
40.0376925235518,5.16948028117115
39.9276861711967,5.18615927907455
39.8178178025631,5.20289438400074
39.7080874764229,5.21968585523081
39.5984952515484,5.23653395204582
39.4890411867116,5.25343893372682
39.3797253406848,5.27040105955489
39.27054777224,5.28742058881109
39.1615085401493,5.30449778077649
39.052607703185,5.32163289473215
38.9438453201192,5.33882618995913
38.835221449724,5.35607792573852
38.7267361507716,5.37338836135136
38.618389482034,5.39075775607873
38.5101815022835,5.40818636920168
38.4021122702922,5.4256744600013
38.2941818448321,5.44322228775863
38.1863902846756,5.46083011175476
38.0787376485946,5.47849819127074
37.9712239953613,5.49622678558763
37.8638493837479,5.51401615398652
37.7566138725266,5.53186655574844
37.6495175204694,5.54977825015449
37.5425603863484,5.56775149648572
37.435742528936,5.58578655402319
37.3290640070041,5.60388368204798
37.2225248793249,5.62204313984115
37.1161252046705,5.64026518668376
37.0098650418132,5.65855008185688
36.903744449525,5.67689808464157
36.797763486578,5.6953094543189
36.6919222117445,5.71378445016994
36.5862206837966,5.73232333147576
36.4806589615063,5.75092635751741
36.3752371036459,5.76959378757596
36.2699551689874,5.78832588093248
36.1648132163031,5.80712289686804
36.059811304365,5.82598509466369
35.9549494919453,5.84491273360051
35.8502278378162,5.86390607295957
35.7456464007497,5.88296537202192
35.641205239518,5.90209089006863
35.5369044128933,5.92128288638077
35.4327439796477,5.9405416202394
35.3287239985534,5.95986735092559
35.2248445283824,5.97926033772041
35.1211056279069,5.99872083990492
35.0175073558991,6.01824911676018
34.9140497711311,6.03784542756727
34.8107329323751,6.05751003160724
34.7075568984031,6.07724318816116
34.6045217279873,6.09704515651011
34.5016274798999,6.11691619593513
34.398874212913,6.13685656571731
34.2962619857987,6.15686652513771
34.1937908573292,6.17694633347738
34.0914608862766,6.1970962500174
33.9892721314131,6.21731653403883
33.8872246515108,6.23760744482274
33.7853185053418,6.2579692416502
33.6835537516783,6.27840218380226
33.5819304492925,6.29890653055999
33.4804486569563,6.31948254120447
33.3791084334421,6.34013047501676
33.2779098375219,6.36085059127791
33.176852927968,6.381643149269
33.0759377635523,6.4025084082711
32.9751644030471,6.42344662756526
32.8745329052245,6.44445806643256
32.7740433288566,6.46554298415405
32.6736957327156,6.48670164001082
32.5734901755737,6.50793429328391
32.4734267162029,6.52924120325439
32.3735054133754,6.55062262920335
32.2737263258633,6.57207883041182
32.1740895124389,6.59361006616089
32.0745950318741,6.61521659573162
31.9752429429412,6.63689867840508
31.8760333044124,6.65865657346232
31.7769661750596,6.68049054018442
31.6780416136552,6.70240083785245
31.5792596789711,6.72438772574745
31.4806204297797,6.74645146315051
31.3821239248529,6.76859230934269
31.283770222963,6.79081052360506
31.1855593828821,6.81310636521867
31.0874914633822,6.83548009346459
30.9895665232357,6.8579319676239
30.8917846212146,6.88046224697765
30.794145816091,6.90307119080692
30.6966501666371,6.92575905839276
30.599297731625,6.94852610901625
30.5020885698269,6.97137260195844
30.4050227400148,6.99429879650041
30.3081003009611,7.01730495192322
30.2113213114377,7.04039132750793
30.1146858302168,7.06355818253562
30.0181939160707,7.08680577628734
29.9218456277713,7.11013436804416
29.8256410240908,7.13354421708715
29.7295801638015,7.15703558269738
29.6336631056754,7.1806087241559
29.5378899084846,7.20426390074379
29.4422606310014,7.22800137174211
29.3467753319978,7.25182139643193
29.251434070246,7.27572423409431
29.1562369045181,7.29971014401031
29.0611838935863,7.32377938546101
28.9662750962227,7.34793221772746
28.8715105711994,7.37216890009074
28.7768903772886,7.39648969183191
28.6824145732625,7.42089485223204
28.5880832178931,7.44538464057218
28.4938963699526,7.46995931613341
28.3998540882132,7.4946191381968
28.305956431447,7.5193643660434
28.2122034584261,7.54419525895428
28.1185952279227,7.56911207621052
28.0251317987089,7.59411507709316
27.9318132295568,7.61920452088329
27.8386395792386,7.64438066686197
27.7456109065265,7.66964377431025
27.6527272701925,7.69499410250921
27.5599887290088,7.72043191073992
27.4673953417476,7.74595745828343
27.374947167181,7.77157100442082
27.2826442640811,7.79727280843315
27.1904866912201,7.82306312960148
27.0984745073701,7.84894222720688
27.0066077713032,7.87491036053042
26.9148865417916,7.90096778885316
26.8233108776075,7.92711477145617
26.7318808375229,7.95335156762051
26.6405964803101,7.97967843662725
26.5494578647411,8.00609563775745
26.4584650495881,8.03260343029219
26.3676180936232,8.05920207351252
26.2769170556186,8.08589182669951
26.1863619943464,8.11267294913423
26.0959529685788,8.13954570009774
26.0056900370878,8.16651033887111
25.9155732586457,8.1935671247354
25.8256026920246,8.22071631697168
25.7357783959966,8.24795817486102
25.6461004293338,8.27529295768447
25.5565688508084,8.30272092472312
25.4671837191926,8.33024233525801
25.3779450932584,8.35785744857022
25.2888530317781,8.38556652394082
25.1999075935237,8.41336982065086
25.1111088372674,8.44126759798142
25.0224568217813,8.46926011521355
24.9339516058376,8.49734763162834
24.8455932482085,8.52553040650683
24.7573818076659,8.5538086991301
24.6693173429822,8.58218276877921
24.5813999129294,8.61065287473523
24.4936295762797,8.63921927627923
24.4060063918052,8.66788223269226
24.3185304182781,8.6966420032554
24.2312017144705,8.72549884724971
24.1440203391545,8.75445302395625
24.0569863511022,8.78350479265609
23.9700998090859,8.81265441263031
23.8833607718777,8.84190214315996
23.7967692982496,8.8712482435261
23.7103254469739,8.9006929730098
23.6240292768227,8.93023659089214
23.537880846568,8.95987935645417
23.4518802149822,8.98962152897697
23.3660274408372,9.01946336774159
23.2803225829053,9.0494051320291
23.1947656999585,9.07944708112057
23.1093568507691,9.10958947429706
23.0240960941091,9.13983257083964
22.9389834887508,9.17017663002938
22.8540190934661,9.20062191114733
22.7692029670274,9.23116867347457
22.6845351682066,9.26181717629216
22.6000157557761,9.29256767888118
22.5156447885078,9.32342044052267
22.431422325174,9.35437572049771
22.3473484245467,9.38543377808736
22.2634231453982,9.41659487257269
22.1796465465005,9.44785926323478
22.0960186866258,9.47922720935466
22.0125396245463,9.51069897021343
21.9292094190341,9.54227480509214
21.8460281288612,9.57395497327185
21.7629958128,9.60573973403364
21.6801125296224,9.63762934665857
21.5973783381007,9.66962407042769
21.5147932970069,9.70172416462209
21.4323574651133,9.73392988852283
21.3500709011919,9.76624150141097
21.267933664015,9.79865926256758
21.1859458123546,9.83118343127371
21.1041074049828,9.86381426681045
21.0224185006719,9.89655202845884
20.940879158194,9.92939697549997
20.8594894363211,9.96234936721489
20.7782493938255,9.99540946288467
20.6971590894793,10.0285775217904
20.6162185820546,10.0618538032131
20.5354279303236,10.0952385664338
20.4547871930584,10.1287320707337
20.3742964290311,10.1623345753938
20.2939556970139,10.1960463396951
20.2137650557789,10.2298676229188
20.1337245640983,10.2637986843458
20.0538342807442,10.2978397832573
19.9740942644888,10.3319911789343
19.8945045741041,10.3662531306578
19.8150652683623,10.4006258977091
19.7357764060357,10.435109739369
19.6566380458962,10.4697049149187
19.5776502467161,10.5044116836393
19.4988130672674,10.5392303048118
19.4201265663224,10.5741610377172
19.3415908026531,10.6092041416367
19.2632058350318,10.6443598758513
19.1849717222305,10.6796284996421
19.1068885230214,10.7150102722901
19.0289562961766,10.7505054530764
18.9511751004683,10.7861143012821
18.8735449946686,10.8218370761882
18.7960660375496,10.8576740370758
18.7187382878835,10.893625443226
18.6415618044425,10.9296915539198
18.5645366459986,10.9658726284383
18.487662871324,11.0021689260626
18.4109405391909,11.0385807060737
18.3343697083714,11.0751082277527
18.2579504376375,11.1117517503806
18.1816827857616,11.1485115332386
18.1055668115157,11.1853878356077
18.0296025736719,11.2223809167689
17.9537901310024,11.2594910360034
17.8781295422793,11.2967184525921
17.8026208662748,11.3340634258162
17.7272641617611,11.3715262149568
17.6520594875101,11.4091070792948
17.5770069022942,11.4468062781113
17.5021064648854,11.4846240706875
17.4273582340558,11.5225607163043
17.3527622685777,11.5606164742429
17.2783186272231,11.5987916037843
17.2040273687642,11.6370863642096
17.1298885519731,11.6755010147999
17.0559022356221,11.7140358148361
16.9820684784831,11.7526910235994
16.9083873393284,11.7914669003709
16.83485887693,11.8303637044315
16.7614831500602,11.8693816950625
16.6882602174911,11.9085211315448
16.6151901379948,11.9477822731594
16.5422729703434,11.9871653791876
16.4695087733091,12.0266707089103
16.3968976056641,12.0662985216086
16.3244395261804,12.1060490765635
16.2521345936302,12.1459226330562
16.1799828667857,12.1859194503677
16.107984404419,12.226039787779
16.0361392653022,12.2662839045713
15.9644475082075,12.3066520600256
15.8929091919071,12.3471445134229
15.8215243751729,12.3877615240443
15.7502931167773,12.428503351171
15.6792154754923,12.4693702540839
15.60829151009,12.5103624920641
15.5375212793427,12.5514803243927
15.4669048420224,12.5927240103507
15.3964422569014,12.6340938092193
15.3261335827516,12.6755899802795
15.2559788783454,12.7172127828123
15.1859782024547,12.7589624760988
15.1161316138519,12.8008393194201
15.0464391713088,12.8428435720573
14.9769009335979,12.8849754932914
14.9075169594911,12.9272353424034
14.8382873077606,12.9696233786745
14.7692120371786,13.0121398613857
14.7002912065172,13.0547850498181
14.6315248745485,13.0975592032527
14.5629131000447,13.1404625809706
14.494455941778,13.1834954422529
14.4261534585203,13.2266580463807
14.358005709044,13.2699506526349
14.2900127521211,13.3133735202967
14.2221746465238,13.3569269086471
14.1544914510242,13.4006110769673
14.0869632243945,13.4444262845382
14.0195900254067,13.4883727906409
13.9523719128331,13.5324508545566
13.8853089454458,13.5766607355662
13.8184011820169,13.6210026929508
13.7516486813186,13.6654769859915
13.6850515021229,13.7100838739694
13.6186097032021,13.7548236161655
13.5523233433283,13.7996964718609
13.4861924812736,13.8447027003366
13.4202171758101,13.8898425608738
13.3543974857101,13.9351163127534
13.2887334697456,13.9805242152567
13.2232251866887,14.0260665276645
13.1578726953117,14.071743509258
13.0926760543867,14.1175554193183
13.0276353226857,14.1635025171263
12.962750558981,14.2095850619633
12.8980218220447,14.2558033131102
12.8334491706489,14.3021575298481
12.7690326635657,14.3486479714581
12.7047723595674,14.3952748972213
12.640668317426,14.4420385664186
12.5767205959137,14.4889392383312
12.5129292538026,14.5359771722402
12.4492943498648,14.5831526274265
12.3858159428726,14.6304658631714
12.322494091598,14.6779171387558
12.2593288548132,14.7255067134607
12.1963202912903,14.7732348465674
12.1334684598015,14.8211017973568
12.0707734191189,14.86910782511
12.0082352280146,14.917253189108
11.9458539452608,14.965538148632
11.8836296296296,15.013962962963
11.8215623398932,15.062527891382
11.7596521348237,15.1112331931702
11.6978990731933,15.1600791276085
11.636303213774,15.2090659539781
11.574864615338,15.2581939315601
11.5135833366576,15.3074633196354
11.4524594365047,15.3568743774852
11.3914929736515,15.4064273643905
11.3306840068703,15.4561225396324
11.270032594933,15.5059601624919
11.209538796612,15.5559404922502
11.1492026706792,15.6060637881883
11.0890242759069,15.6563303095872
11.0290036710672,15.706740315728
10.9691409149322,15.7572940658918
10.9094360662741,15.8079918193596
10.8498891838649,15.8588338354126
10.790500326477,15.9098203733317
10.7312695528823,15.9609516923981
10.672196921853,16.0122280518927
10.6132824921613,16.0636497110968
10.5545263225793,16.1152169292913
10.4959284718792,16.1669299657573
10.437488998833,16.2187890797759
10.379207962213,16.2707945306281
10.3210854207912,16.322946577595
10.2631214333398,16.3752454799577
10.205316058631,16.4276914969972
10.1476693554369,16.4802848879946
10.0901813825296,16.533025912231
10.0328521986813,16.5859148289874
9.97568186266409,16.6389518975449
9.91867043325012,16.6921373771846
9.86181796921155,16.7454715271875
9.8051245293205,16.7989546068346
9.74859017234912,16.8525868754072
9.69221495706955,16.9063685921862
9.63599894225393,16.9603000164526
9.57994218667441,17.0143814074876
9.52404474910311,17.0686130245723
9.46830668831218,17.1229951269876
9.41272806307376,17.1775279740147
9.35730893215999,17.2322118249345
9.30204935434302,17.2870469390283
9.24694938839497,17.342033575577
9.19200909308799,17.3971719938618
9.13722852719423,17.4524624531636
9.08260774948582,17.5079052127636
9.0281468187349,17.5635005319427
8.97384579371361,17.6192486699822
8.91970473319409,17.675149886163
8.86572369594848,17.7312044397662
8.81190274074893,17.7874125900729
8.75824192636757,17.8437745963641
8.70474131157654,17.9002907179209
8.65140095514798,17.9569612140244
8.59822091585403,18.0137863439556
8.54520125246684,18.0707663669957
8.49234202375855,18.1279015424256
8.43964328850129,18.1851921295264
8.38710510546719,18.2426383875792
8.33472753342841,18.3002405758651
8.28251063115709,18.3579989536651
8.23045445742536,18.4159137802604
8.17855907100537,18.4739853149318
8.12682453066924,18.5322138169606
8.07525089518913,18.5905995456279
8.02383822333718,18.6491427602145
7.97258657388552,18.7078437200017
7.9214960056063,18.7667026842705
7.87056657727165,18.8257199123019
7.81979834765372,18.884895663377
7.76919137552464,18.944230196777
7.71874571965656,19.0037237717828
7.66846143882161,19.0633766476755
7.61833859179194,19.1231890837361
7.56837723733968,19.1831613392459
7.51857743423699,19.2432936734857
7.46893924125599,19.3035863457368
7.41946271716881,19.36403961528
7.37014792074763,19.4246537413966
7.32099491076456,19.4854289833676
7.27200374599174,19.546365600474
7.22317448520133,19.6074638519969
7.17450718716544,19.6687239972174
7.12600191065624,19.7301462954165
7.07765871444585,19.7917310058753
7.02947765730643,19.8534783878749
6.9814587980101,19.9153887006964
6.933602195329,19.9774622036207
6.88590790803529,20.039699155929
6.8383759949011,20.1020998169024
6.79100651469856,20.1646644458218
6.74379952619982,20.2273933019684
6.69675508817702,20.2902866446232
6.6498732594023,20.3533447330674
6.6031540986478,20.4165678265818
6.55659766468566,20.4799561844477
6.51020401628802,20.5435100659461
6.46397321222702,20.6072297303581
6.4179053112748,20.6711154369647
6.37200037220349,20.735167445047
6.32625845378525,20.799386013886
6.28067961479221,20.8637714027628
6.23526391399651,20.9283238709586
6.19001141017029,20.9930436777543
6.14492216208569,21.057931082431
6.09999622851486,21.1229863442698
6.05523366822992,21.1882097225517
6.01063454000302,21.2536014765578
5.96619890260631,21.3191618655693
5.92192681481192,21.384891148867
5.87781833539199,21.4507895857322
5.83387352311866,21.5168574354459
5.79009243676407,21.5830949572891
5.74647513510037,21.6495024105429
5.70302167689969,21.7160800544884
5.65973212093417,21.7828281484066
5.61660652597596,21.8497469515786
5.57364495079718,21.9168367232855
5.53084745417,21.9840977228084
5.48821409486653,22.0515302094282
5.44574493165893,22.1191344424261
5.40344002331933,22.1869106810831
5.36129942861987,22.2548591846803
5.3193232063327,22.3229802124988
5.27751141522996,22.3912740238197
5.23586411408378,22.4597408779239
5.1943813616663,22.5283810340926
5.15306321674966,22.5971947516068
5.11190973810601,22.6661822897476
5.07092098450749,22.735343907796
5.03009701472623,22.8046798650332
4.98943788753438,22.8741904207401
4.94894366170407,22.943875834198
4.90861439600745,23.0137363646877
4.86845014921665,23.0837722714904
4.82845098010382,23.1539838138872
4.7886169474411,23.2243712511591
4.74894811000062,23.2949348425872
4.70944452655453,23.3656748474525
4.67010625587496,23.4365915250361
4.63093335673407,23.5076851346191
4.59192588790397,23.5789559354826
4.55308390815683,23.6504041869076
4.51440747626477,23.7220301481751
4.47589665099994,23.7938340785663
4.43755149113448,23.8658162373622
4.39937205544053,23.9379768838439
4.36135840269022,24.0103162772924
4.3235105916557,24.0828346769888
4.28582868110911,24.1555323422141
4.24831272982259,24.2284095322496
4.21096279656828,24.3014665063761
4.17377894011831,24.3747035238748
4.13676121924484,24.4481208440267
4.09990969271999,24.5217187261129
4.06322441931592,24.5954974294145
4.02670545780475,24.6694572132125
3.99035286695863,24.743598336788
3.9541667055497,24.817921059422
3.9181470323501,24.8924256403957
3.88229390613197,24.9671123389901
3.84660738566745,25.0419814144862
3.81108752972868,25.1170331261652
3.77573439708781,25.192267733308
3.74054804651696,25.2676854951958
3.70552853678828,25.3432866711096
3.67067592667392,25.4190715203305
3.635990274946,25.4950403021396
3.60147164037668,25.5711932758178
3.56712008173809,25.6475307006464
3.53293565780237,25.7240528359063
3.49891842734166,25.8007599408786
3.4650684491281,25.8776522748444
3.43138578193384,25.9547300970847
3.39787048453101,26.0319936668806
3.36452261569175,26.1094432435132
3.3313422341882,26.1870790862636
3.29832939879251,26.2649014544128
3.26548416827681,26.3429106072418
3.23280660141324,26.4211068040318
3.20029675697395,26.4994903040638
3.16795469373107,26.5780613666188
3.13578047045674,26.656820250978
3.10377414592311,26.7357672164224
3.07193577890231,26.814902522233
3.04026542816648,26.894226427691
3.00876315248777,26.9737391920774
2.97742901063831,27.0534410746732
2.94626306139025,27.1333323347596
2.91526536351572,27.2134132316176
2.88443597578687,27.2936840245282
2.85377495697583,27.3741449727725
2.82328236585475,27.4547963356317
2.79295826119576,27.5356383723867
2.76280270177101,27.6166713423186
2.73281574635263,27.6978955047085
2.70299745371277,27.7793111188375
2.67334788262357,27.8609184439866
2.64386709185716,27.9427177394368
2.61455514018569,28.0247092644693
2.5854120863813,28.1068932783652
2.55643798921612,28.1892700404054
2.5276329074623,28.271839809871
2.49899689989197,28.3546028460432
2.47053002527729,28.4375594082029
2.44223234239037,28.5207097556313
2.41410391000338,28.6040541476094
2.38614478688845,28.6875928434183
2.35835503181771,28.771326102339
2.33073470356331,28.8552541836527
2.30328386089739,28.9393773466403
2.27600256259209,29.0236958505829
2.24889086741955,29.1082099547616
2.2219488341519,29.1929199184575
2.1951765215613,29.2778260009517
2.16857398841987,29.3629284615251
2.14214129349976,29.4482275594589
2.11587849557311,29.5337235540342
2.08978565341206,29.6194167045319
2.06386282578875,29.7053072702332
2.03811007147532,29.7913955104191
2.01252744924391,29.8776816843707
1.98711501786666,29.9641660513691
1.96187283611571,30.0508488706953
1.9368009627632,30.1377304016304
1.91189945658127,30.2248109034555
1.88716837634207,30.3120906354515
1.86260778081772,30.3995698568997
1.83821772878037,30.487248827081
1.81399827900217,30.5751278052765
1.78994949025524,30.6632070507674
1.76607142131174,30.7514868228345
1.7423641309438,30.8399673807591
1.71882767792357,30.9286489838222
1.69546212102317,31.0175318913048
1.67226751901475,31.106616362488
1.64924393067046,31.1959026566529
1.62639141476243,31.2853910330805
1.60371003006281,31.375081751052
1.58119983534373,31.4649750698483
1.55886088937732,31.5550712487506
1.53669325093575,31.6453705470398
1.51469697879113,31.7358732239972
1.49287213171562,31.8265795389037
1.47121876848136,31.9174897510404
1.44973694786047,32.0086041196883
1.42842672862512,32.0999229041286
1.40728816954742,32.1914463636423
1.38632132939953,32.2831747575104
1.36552626695359,32.3751083450141
1.34490304098172,32.4672473854344
1.32445171025609,32.5595921380523
1.30417233354882,32.652142862149
1.28406496963205,32.7448998170055
1.26412967727793,32.8378632619028
1.2443665152586,32.931033456122
1.22477554234619,33.0244106589443
1.20535681731284,33.1179951296505
1.18611039893071,33.211787127522
1.16703634597192,33.3057869118396
1.14813471720861,33.3999947418844
1.12940557141293,33.4944108769376
1.11084896735702,33.5890355762801
1.09246496381301,33.6838690991931
1.07425361955305,33.7789117049577
1.05621499334928,33.8741636528548
1.03834914397384,33.9696252021655
1.02065613019886,34.065296612171
1.00313601079649,34.1611781421522
0.985788844538871,34.2572700513903
0.968614690198138,34.3535725991663
0.951613606546433,34.4500860447612
0.934785652355897,34.5468106474562
0.918130886398668,34.6437466665323
0.901649367446887,34.7408943612706
0.885341154272696,34.8382539909521
0.869206305648234,34.935825814858
0.853244880345641,35.0336100922691
0.837456937137057,35.1316070824668
0.821842534794621,35.2298170447319
0.806401732090477,35.3282402383456
0.791134587796762,35.4268769225889
0.776041160685616,35.5257273567429
0.761121509529181,35.6247918000887
0.746375693099595,35.7240705119073
0.731803770169,35.8235637514797
0.717405799509536,35.9232717780872
0.703181839893342,36.0231948510107
0.68913195009256,36.1233332295312
0.675256188879327,36.22368717293
0.661554615025787,36.3242569404879
0.648027287304078,36.4250427914861
0.63467426448634,36.5260449852057
0.621495605344714,36.6272637809277
0.608491368651339,36.7286994379332
0.595661613178357,36.8303522155032
0.583006397697907,36.9322223729189
0.57052578098213,37.0343101694612
0.558219821803165,37.1366158644113
0.546088578933151,37.2391397170501
0.534132111144231,37.3418819866589
0.522350477208545,37.4448429325186
0.510743735898231,37.5480228139103
0.499311945985431,37.6514218901151
0.488055166242283,37.755040420414
0.47697345544093,37.8588786640882
0.46606687235351,37.9629368804185
0.455335475752165,38.0672153286863
0.444779324409034,38.1717142681724
0.434398477096256,38.276433958158
0.424192992585973,38.3813746579242
0.414162929650325,38.4865366267519
0.404308347061452,38.5919201239223
0.394629303591494,38.6975254087165
0.385125858012589,38.8033527404154
0.375798069096881,38.9094023783002
0.366645995616509,39.0156745816519
0.357669696343612,39.1221696097516
0.348869230050331,39.2288877218804
0.340244655508804,39.3358291773193
0.331796031491175,39.4429942353493
0.323523416769582,39.5503831552517
0.315426870116165,39.6579961963073
0.307506450303064,39.7658336177974
0.299762216102421,39.8738956790029
0.292194226286374,39.9821826392049
0.284802539627065,40.0906947576845
0.277587214896633,40.1994322937227
0.270548310867217,40.3083955066007
0.26368588631096,40.4175846555994
0.257,40.527


==> c2bb.csv <==
Step,Value
85.204,1.092041840341149
85.0503682609294,1.1638477259073938
84.8968544642803,1.225853555249452
84.7434586688249,1.238699958827326
84.5901809333354,1.1549307766439687
84.4370213165838,1.1540780921968026
84.2839798773424,1.2589594131233859
84.1310566743832,1.258833781224714
83.97825176647841,1.305072568943624
83.8255652124001,1.2800422421977367
83.67299707092059,1.150841823595017
83.5205474008118,1.2715844706502475
83.368216260846,1.303124128237926
83.2160037097952,1.3524806413682953
83.0639098064318,1.3028338406153097
82.9119346095277,1.3500403584591643
82.76007817785509,1.2435117062688321
82.6083405701862,1.350973024357477
82.45672184529309,1.4063468228886478
82.3052220619479,1.336969887341948
82.1538412789228,1.391212830165422
82.00257955498991,1.2906740229685154
81.8514369489214,1.3195430462721223
81.7004135194893,1.4384503766339969
81.5495093254659,1.4358998706621688
81.3987244256233,1.514168867366356
81.2480588787336,1.3480732197871301
81.097512743569,1.4649871660521003
80.9470860789015,1.5199783286575368
80.79677894350341,1.5211038600262161
80.64659139614679,1.4271736048554684
80.49652349560391,1.582939433925349
80.34657530064659,1.5866309849427407
80.19674687004729,1.492996814438366
80.047038262578,1.514442771132274
79.89744953701091,1.464073262040133
79.7479807521181,1.5012241638177926
79.5986319666718,1.565540021781537
79.449403239444,1.6415305582795159
79.300294629207,1.5087180884740363
79.15130619473291,1.63873152574836
79.0024379947938,1.6455764813320537
78.85369008816191,1.6430102345872701
78.7050625336093,1.6731690877774181
78.5565553899081,1.72063623184169
78.4081687158305,1.6486695520411776
78.2599025701486,1.6239714644700722
78.1117570116346,1.7502923372808756
77.96373209906059,1.7337447795431131
77.8158278911988,1.6854655670320662
77.6680444468212,1.669202215583775
77.5203818247,1.7203582887862463
77.3728400836074,1.6694313287266094
77.2254192823155,1.691708837299574
77.0781194795965,1.7633002108249245
76.9309407342224,1.7950698037917892
76.7838831049655,1.8342307773258197
76.6369466505978,1.8182439047435346
76.4901314298915,1.8378913394845187
76.3434375016188,1.7711638250033372
76.19686492455179,1.8147208050970192
76.05041375746251,1.786378689084894
75.90408405912329,1.7673204654568266
75.75787588830609,1.8941327979424138
75.61178930378321,1.8961544539254143
75.4658243643267,1.8216887534377975
75.3199811287087,1.8517972576749488
75.1742596557014,1.9254995130139063
75.02866000407691,1.9211160170025454
74.8831822326073,1.8486838460288437
74.73782640006479,1.9617379479958754
74.5925925652216,1.972388987900054
74.4474807868497,1.8805956842134635
74.3024911237213,1.919781183792062
74.1576236346085,1.9952056618724685
74.0128783782836,1.9265348331385075
73.8682554135186,1.9819896575092246
73.7237547990856,1.9977114689809816
73.5793765937569,1.9735862348373916
73.43512085630451,2.015220840663923
73.29098764550059,2.0622128941443623
73.14697702011729,2.1066668274846783
73.0030890389267,2.1179031607855014
72.85932376070109,2.1224466296276194
72.71568124421259,2.147037322168189
72.5721615482332,2.1250844336090675
72.42876473153521,2.029965309222636
72.28549085289059,2.1452851621263873
72.14233997107159,2.1757782704953974
71.9993121448504,2.148746327532777
71.85640743299909,2.240564097336362
71.7136258942898,2.1690381091672517
71.5709675874947,2.1644475529665743
71.42843257138591,2.221884057542339
71.2860209047355,2.188293369453362
71.1437326463157,2.2117144830955864
71.0015678548987,2.2477445455859506
70.85952658925649,2.276137250008317
70.7176089081614,2.188081561101094
70.57581487038541,2.283086972821955
70.43414453470069,2.2251842102379267
70.2925979598794,2.280780111906938
70.1511752046936,2.288905303019247
70.0098763279156,2.369453278870551
69.8687013883175,2.2975467589138963
69.7276504446713,2.227193840065591
69.58672355574929,2.2480209211248927
69.4459207803236,2.4194421218906053
69.3052421771662,2.372250853514881
69.1646878050494,2.41366587303395
69.02425772274529,2.318817098145655
68.883951989026,2.4363687623453703
68.74377066266379,2.3217688083510386
68.6037138024306,2.478277662282525
68.4637814670987,2.3234057315519876
68.3239737154401,2.499986937434541
68.18429060622711,2.376599941408979
68.0447321982318,2.4118615203835208
67.90529855022629,2.3723284930656767
67.7659897209828,2.379552132412421
67.6268057692733,2.4661991291406227
67.48774675387011,2.5410138842666194
67.3488127335452,2.566308708014759
67.21000376707089,2.4345724938373277
67.0713199132192,2.5941680089539827
66.9327612307624,2.562074501991522
66.7943277784724,2.6170809303013636
66.6560196151215,2.570115355910362
66.5178367994819,2.529095885892445
66.37977939032561,2.563513697005435
66.2418474464248,2.6106279370344785
66.1040410265516,2.6436704812265024
65.96636018947821,2.6582050892432303
65.8288049939767,2.610861690436234
65.6913754988193,2.6168207044317016
65.55407176277811,2.6954646704309764
65.4168938446252,2.5943280616542865
65.2798418031328,2.747384243653599
65.14291569707301,2.685915961727225
65.006115585218,2.5948361231145736
64.8694415263399,2.759015853073966
64.7328935792108,2.6485388602563997
64.5964718026029,2.6459245773187483
64.46017625528829,2.674866522163694
64.3240069960392,2.647196826639656
64.1879640836276,2.6981969010405034
64.0520475768258,2.7302283892526846
63.9162575344059,2.7015936806210252
63.78059401514,2.708315431377031
63.64505707780021,2.810917659051972
63.5096467811588,2.8389810080960016
63.374363183987796,2.898700168157912
63.2392063450593,2.8777019176758967
63.1041763231456,2.8546569243616506
62.96927317701879,2.7780028157862904
62.834496965451,2.798323016966419
62.6998477472142,2.8466543469369197
62.5653255810808,2.844872068762256
62.4309305258228,2.8670844941520732
62.2966626402124,2.808242933593386
62.162521983021605,2.896155581993072
62.0285086130227,2.8761449349573143
61.8946225889878,3.002104071872904
61.760863969689,2.8801064997008092
61.627232813898495,2.8908160677967176
61.4937291803884,2.9137816526279674
61.36035312793079,2.902588013465739
61.22710471529779,2.919427070698248
61.093984001261795,2.910201217152396
60.9609910445946,3.0349427994318554
60.82812590406861,3.0567165265022656
60.6953886384558,3.115229189506286
60.5627793065284,3.0770850106380543
60.4302979670586,3.004881301133976
60.297944678818396,3.047487544791058
60.16571950058,3.0213580787063146
60.0336224911155,3.029942792753602
59.9016537091971,3.0923574601304633
59.769813213597004,3.0324306437880946
59.638101063087205,3.043621685127335
59.5065173164399,3.06425379828176
59.37506203242721,3.160995911451959
59.24373526982139,3.1451443177344145
59.11253708739451,3.0965384688312816
58.9814675439186,3.077910898210385
58.8505266981659,3.2358870432206968
58.7197146089086,3.185206595422341
58.58903133491879,3.1623092182589314
58.45847693496861,3.1305227118478873
58.32805146783011,3.1524340327969345
58.1977549922756,3.2356450312923144
58.067587567077105,3.260463574783262
57.93754925100679,3.234023100040468
57.8076401028368,3.326759335221299
57.67786018133929,3.323929216298759
57.548209545286504,3.3054680467485342
57.4186882534503,3.3831457923165855
57.289296364603004,3.39296490216645
57.16003393751679,3.339852642360213
57.030901030963705,3.4027943625145034
56.901897703715896,3.3768067775513524
56.773024014545605,3.447010199252781
56.644280022224905,3.330117145871369
56.5156657855259,3.3233305352462974
56.3871813632207,3.4467224278218214
56.2588268140816,3.453095176815528
56.130602196880595,3.3574651341902118
56.00250757039001,3.49860040874704
55.8745429933817,3.417553366222716
55.746708524628,3.4249200793563928
55.619004222901,3.373100531853995
55.491430146972895,3.423531394019835
55.3639863556158,3.540593950737292
55.23667290760179,3.563523930458705
55.109489861703,3.5384312015923465
54.982437276691705,3.53941815901241
54.855515211339906,3.5936406577031965
54.728723724419794,3.6093750790954466
54.602062874703506,3.5560807158017016
54.4755327209632,3.605004104725836
54.3491333219711,3.50398859794724
54.2228647364991,3.6095236934507993
54.096727023319595,3.536292677153246
53.9707202412046,3.562795429952104
53.844844448926295,3.60515035250169
53.7190997052567,3.6459560220469385
53.593486068968204,3.6403212516356662
53.4680035988327,3.710398449065109
53.342652353622505,3.6447018104857065
53.2174323921096,3.670246717167141
53.092343773066204,3.6901281795674956
52.967386555264504,3.7498236075525035
52.842560797476594,3.776000784654117
52.7178665584746,3.669707372331973
52.59330389703071,3.7761808281480214
52.468872871917,3.799974893061805
52.344573541905696,3.7447412172495937
52.2204059657688,3.7877152953944533
52.09637020227861,3.856242518893793
51.9724663102071,3.826675277630936
51.848694348326596,3.8525841077183762
51.7250543754092,3.8913762168684536
51.6015464502269,3.7941958553326325
51.4781706315519,3.786391033017128
51.35492697815639,3.8768235771718795
51.2318155488126,3.8686589175359507
51.108836402292496,3.9212047804715113
50.985989597368295,3.827441248115456
50.8632751928121,3.963669137310217
50.740693247396095,3.9368566259873794
50.6182438198925,3.87729716527825
50.4959269690732,3.9320034887641397
50.3737427537106,3.893374433582781
50.251691232576704,3.9334820063149767
50.129772464443704,3.932710753249439
50.007986508083704,4.0509784468847965
49.8863334222689,4.033917058587352
49.764813265771295,4.105676360901737
49.643426097363204,3.979619575075229
49.52217197581671,4.107271822142935
49.4010509599039,4.0304036380113635
49.2800631083969,4.036477189983736
49.159208480067996,4.08013261818223
49.0384871336892,4.1847287474509915
48.9178991280326,4.126216161746575
48.797444521870496,4.2099540738702945
48.677123373974894,4.066306563685828
48.5569357431181,4.238380539190923
48.436881688072006,4.129557754371506
48.316961267608995,4.104034416278347
48.1971745405011,4.168876647575646
48.0775215655204,4.151514191620302
47.9580024014391,4.21866829634355
47.8386171070294,4.259838534395614
47.7193657410633,4.172236422184153
47.600248362313096,4.28230361945414
47.4812650295508,4.234887719797713
47.36241580154861,4.270752291068352
47.243700737078704,4.3598823865977705
47.125119894913205,4.238361216500406
47.006673333824104,4.315989717567484
46.8883611125838,4.286031787933308
46.7701832899642,4.357747281846073
46.652139924737604,4.316928632249151
46.534231075676004,4.359213840232394
46.4164568015517,4.3221890632027105
46.298817161136704,4.385780827267668
46.1813122132033,4.490820067470622
46.063942016523505,4.507359928165926
45.9467066298694,4.441787376936928
45.829606112013295,4.453095673096472
45.712640521727295,4.421783887974139
45.59580991778339,4.466708369541889
45.47911435895389,4.604785884387749
45.362553904010895,4.603412211650319
45.246128611726505,4.49837824315467
45.1298385408728,4.557102181044847
45.0136837502221,4.570734409813116
44.8976642985464,4.6340701477005934
44.7817802446179,4.518387131107699
44.6660316472087,4.585603067452486
44.550418565091,4.63559449675695
44.434941057036895,4.631457798507018
44.3195991818185,4.5808932342915964
44.204392998208,4.687540491647812
44.0893225649776,4.689136866802273
43.9743879408993,4.765199717730937
43.859589184745296,4.80435564167044
43.7449263552877,4.820213619051112
43.6303995112988,4.805771576112588
43.516008711550505,4.700565531524557
43.401754014815204,4.727353008414652
43.2876354798648,4.72980596213539
43.1736531654716,4.812044208717712
43.0598071304076,4.873427255469501
42.946097433445104,4.755505614127346
42.8325241333562,4.894110071209342
42.719087288913,4.916060652523426
42.6057869588876,4.947501223495703
42.4926232020522,4.993954792932305
42.379596077178896,5.00142175502645
42.2667056430399,4.9462521432428685
42.1539519584073,4.961525285203386
42.0413350820533,4.897208609990668
41.928855072749904,4.952930588637598
41.8165119892694,5.03991608582548
41.7043058903838,5.03691888551741
41.5922368348653,5.013678922297299
41.4803048814861,5.06692642144243
41.368510089018294,5.02920343149078
41.256852516234005,5.030787265404691
41.1453322219054,5.110375113236496
41.033949264804605,5.104211877649439
40.922703703703704,5.0999181096971675
40.8115955973749,5.1115882129703145
40.7006250045904,5.224473296855588
40.58979198412221,5.239268300004028
40.4790965947425,5.243101360067271
40.3685388952235,5.135562739712894
40.2581189443373,5.181073086203875
40.147836800856,5.184884634470498
40.0376925235518,5.2579284108512985
39.927686171196704,5.188523248106589
39.8178178025631,5.292718869041067
39.7080874764229,5.396183701782471
39.5984952515484,5.323548029529038
39.4890411867116,5.379969970599733
39.37972534068479,5.342445114606933
39.27054777224001,5.36789533335906
39.1615085401493,5.365117998911086
39.052607703185004,5.437403033903332
38.9438453201192,5.410180005156522
38.835221449724,5.534424731045103
38.7267361507716,5.447964753140533
38.618389482034004,5.5620451652709395
38.5101815022835,5.461118338062004
38.4021122702922,5.457180871496501
38.2941818448321,5.58632446472016
38.1863902846756,5.555760526965167
38.078737648594604,5.536225368708289
37.97122399536129,5.506964605651135
37.8638493837479,5.669664612322527
37.7566138725266,5.662922969983574
37.649517520469395,5.666635047666471
37.5425603863484,5.6548290085248905
37.435742528936,5.633107273087225
37.329064007004106,5.741607616861773
37.2225248793249,5.629020207700697
37.1161252046705,5.645467505362451
37.0098650418132,5.734768251309222
36.903744449525,5.792510687988389
36.797763486578,5.783647048358783
36.6919222117445,5.736878935252945
36.586220683796604,5.825070406356773
36.48065896150629,5.796605265452352
36.375237103645894,5.781015298969996
36.2699551689874,5.8804980213749625
36.1648132163031,5.874365075266994
36.059811304365,5.942087125510863
35.95494949194529,5.861029073322298
35.850227837816206,5.963409422147505
35.7456464007497,6.019855421205443
35.641205239518,5.919356498444155
35.53690441289329,5.927492860634767
35.432743979647704,6.030967670139276
35.3287239985534,6.067901754495914
35.2248445283824,5.997094157573356
35.1211056279069,6.060115178566753
35.0175073558991,6.171430048049923
34.914049771131104,6.090372800342556
34.8107329323751,6.182826863211623
34.7075568984031,6.247870471696491
34.6045217279873,6.234923192042902
34.501627479899895,6.253641240649823
34.398874212913,6.14832351113053
34.2962619857987,6.332843653067252
34.1937908573292,6.349098464699771
34.0914608862766,6.317093184016728
33.9892721314131,6.262695977641222
33.8872246515108,6.259946495048761
33.7853185053418,6.426251355306074
33.6835537516783,6.4305132931677536
33.5819304492925,6.335474088496299
33.4804486569563,6.408863723717401
33.3791084334421,6.430044037848612
33.2779098375219,6.445338687888359
33.176852927968,6.4076204632156255
33.0759377635523,6.530865088586956
32.9751644030471,6.587981535500995
32.8745329052245,6.597265875749983
32.7740433288566,6.5650497104623895
32.6736957327156,6.531265900959301
32.573490175573696,6.682444520101231
32.4734267162029,6.542982446906505
32.3735054133754,6.7171505044971225
32.2737263258633,6.64649605514378
32.1740895124389,6.643720467470096
32.074595031874104,6.776831008272105
31.975242942941197,6.643943494417546
31.8760333044124,6.77916918571837
31.7769661750596,6.837183293670437
31.6780416136552,6.825533716893161
31.5792596789711,6.9037080033472265
31.4806204297797,6.849711825093368
31.382123924852902,6.94512218811105
31.283770222963,6.838830863686746
31.185559382882104,6.869347312350068
31.0874914633822,6.948003199356811
30.9895665232357,6.9084316726111545
30.8917846212146,7.052380789941586
30.794145816091,6.916043781463769
30.696650166637102,7.101497561000955
30.599297731625,6.960788697149241
30.5020885698269,7.088281632370947
30.4050227400148,7.115030823918615
30.308100300961105,7.134049990394478
30.211321311437697,7.081531499345916
30.1146858302168,7.204251071559135
30.0181939160707,7.139810976145585
29.9218456277713,7.225484416573199
29.8256410240908,7.286782244425786
29.729580163801497,7.200886581676554
29.633663105675396,7.241377241144768
29.5378899084846,7.317095163400116
29.442260631001396,7.33321009732564
29.3467753319978,7.360120755911409
29.251434070246,7.388180076296926
29.156236904518103,7.470205866362386
29.061183893586303,7.407149130241804
28.966275096222702,7.5131551554041875
28.871510571199398,7.512264260780441
28.776890377288606,7.4630897818110284
28.682414573262502,7.5515189898952775
28.5880832178931,7.490607743470915
28.4938963699526,7.611591349691229
28.3998540882132,7.6457678554563335
28.305956431447,7.618364920032314
28.212203458426103,7.633757652575357
28.118595227922697,7.667954017738988
28.025131798708898,7.715754342702363
27.9318132295568,7.760839208254125
27.8386395792386,7.821860913261148
27.745610906526498,7.697709343567484
27.6527272701925,7.7757187540961406
27.559988729008797,7.749967221663384
27.467395341747604,7.821548915508009
27.374947167181002,7.800179414835328
27.282644264081103,7.949122204911253
27.1904866912201,7.905781630944327
27.0984745073701,8.009380162408123
27.0066077713032,7.930619676778571
26.914886541791603,7.907835244495639
26.823310877607497,7.929216907836178
26.731880837522898,8.046230465983054
26.6405964803101,8.134944785325814
26.5494578647411,8.053990015714096
26.458465049588103,8.071711529258522
26.3676180936232,8.088527734445371
26.2769170556186,8.08695881542859
26.1863619943464,8.170856056584213
26.0959529685788,8.220198315046286
26.005690037087803,8.320481932654411
25.9155732586457,8.304570165456562
25.825602692024603,8.339090122590786
25.7357783959966,8.268042606363077
25.646100429333803,8.337377291871425
25.556568850808397,8.311107116444825
25.4671837191926,8.48297494999256
25.3779450932584,8.392280480916122
25.288853031778103,8.429381224745416
25.199907593523697,8.554867392076469
25.1111088372674,8.607476786521351
25.0224568217813,8.548272521561442
24.933951605837603,8.530754987432834
24.8455932482085,8.68677297469466
24.757381807665897,8.700064050624622
24.6693173429822,8.67792046813842
24.581399912929395,8.662634854781924
24.493629576279698,8.812276749759821
24.4060063918052,8.739744780116103
24.318530418278105,8.723685895249636
24.2312017144705,8.757440005882387
24.1440203391545,8.848572441726189
24.0569863511022,8.92703000417409
23.970099809085898,8.926792038112778
23.883360771877697,8.97559642615792
23.796769298249604,8.899764526329319
23.7103254469739,8.902296572993173
23.6240292768227,9.034670239381404
23.537880846567997,9.094902626850486
23.4518802149822,9.137273153202361
23.366027440837197,9.111889265049664
23.280322582905303,9.108028554168254
23.194765699958502,9.081690989300402
23.1093568507691,9.172435742141513
23.0240960941091,9.254708960541313
22.9389834887508,9.19857074976575
22.8540190934661,9.224488725640468
22.769202967027397,9.263905222448205
22.6845351682066,9.282399827573984
22.6000157557761,9.42895462635072
22.5156447885078,9.481661289518398
22.431422325173997,9.528686519874963
22.3473484245467,9.456179735835178
22.263423145398196,9.544700860179647
22.1796465465005,9.502527092356006
22.0960186866258,9.522196204255515
22.0125396245463,9.620504780665858
21.9292094190341,9.619162570893883
21.8460281288612,9.711204774776498
21.762995812800003,9.632783049560686
21.6801125296224,9.641004991589913
21.5973783381007,9.722340761762363
21.514793297006896,9.716414441474356
21.432357465113302,9.869825807245276
21.3500709011919,9.91287076343501
21.267933664015,9.85328701674806
21.1859458123546,9.979236470689951
21.104107404982802,10.02754127678161
21.0224185006719,10.033521698451956
20.940879158194,10.06860503976352
20.859489436321102,10.092149941549856
20.7782493938255,10.020504968508607
20.6971590894793,10.099233839222594
20.6162185820546,10.175565961352397
20.5354279303236,10.11636614772467
20.454787193058397,10.282578986512997
20.3742964290311,10.323141856717886
20.2939556970139,10.251189512863917
20.2137650557789,10.235963273164758
20.1337245640983,10.312368307662085
20.0538342807442,10.35909739313169
19.9740942644888,10.45682591004392
19.8945045741041,10.375434159618019
19.8150652683623,10.46362182490363
19.7357764060357,10.485756362104771
19.656638045896198,10.472615705890398
19.5776502467161,10.634774583868705
19.4988130672674,10.571494909182068
19.4201265663224,10.653882463977158
19.3415908026531,10.732210871331386
19.2632058350318,10.80873601594896
19.1849717222305,10.686617928285663
19.106888523021397,10.887883804389165
19.0289562961766,10.780249648720156
18.9511751004683,10.847376431292213
18.8735449946686,10.87909083283122
18.7960660375496,10.887720292548913
18.7187382878835,11.002833289597694
18.6415618044425,10.997626685805155
18.5645366459986,11.112664014941243
18.487662871324,11.034385962302094
18.410940539190896,11.092344900811447
18.334369708371398,11.128227249180533
18.2579504376375,11.213823114759938
18.181682785761602,11.251285364925007
18.105566811515697,11.271435462730851
18.029602573671898,11.227299876806676
17.953790131002396,11.424218896694045
17.8781295422793,11.39089668408985
17.8026208662748,11.4911606304766
17.727264161761102,11.424481772083798
17.6520594875101,11.55692159876297
17.5770069022942,11.464894660900821
17.5021064648854,11.636134928388584
17.427358234055802,11.542190931792423
17.3527622685777,11.660827507691113
17.2783186272231,11.686123516055412
17.2040273687642,11.652412642199
17.1298885519731,11.800418192072593
17.0559022356221,11.845025686887558
16.9820684784831,11.841034339699622
16.9083873393284,11.823829770154129
16.83485887693,11.986674668996658
16.761483150060197,11.96602980237868
16.6882602174911,11.963570476485135
16.615190137994798,11.989495404392539
16.5422729703434,12.10786980399451
16.469508773309098,12.166340304072902
16.3968976056641,12.151578536956436
16.324439526180402,12.20334753316447
16.2521345936302,12.20380140023452
16.1799828667857,12.332384671775765
16.107984404419,12.363924350836797
16.0361392653022,12.414591397575972
15.9644475082075,12.356056470205143
15.892909191907101,12.413860505622457
15.821524375172901,12.485304965662051
15.750293116777302,12.550533567390254
15.6792154754923,12.525731386936297
15.608291510089998,12.62436516283089
15.537521279342698,12.609839408460893
15.4669048420224,12.650862560801347
15.3964422569014,12.710656743037756
15.3261335827516,12.796958182437347
15.2559788783454,12.844016704879465
15.185978202454699,12.908773176767683
15.1161316138519,12.953095316248834
15.046439171308801,12.91995738564477
14.976900933597902,13.04527278889348
14.907516959491101,13.07776820116547
14.838287307760599,13.10087939818237
14.7692120371786,13.152062385537413
14.700291206517198,13.128491405918636
14.6315248745485,13.190861764556686
14.562913100044698,13.194343391428124
14.494455941778,13.276797528269643
14.4261534585203,13.241175942142501
14.358005709044,13.357907299666243
14.2900127521211,13.33954868259741
14.2221746465238,13.394312310672817
14.154491451024198,13.43965422329861
14.0869632243945,13.543064089456248
14.0195900254067,13.52958015565158
13.9523719128331,13.699031439728502
13.8853089454458,13.59324439287195
13.818401182016899,13.791874781577349
13.751648681318601,13.752390320774756
13.685051502122901,13.766544032404116
13.6186097032021,13.813469090122739
13.552323343328302,13.956894227345924
13.486192481273598,13.99053871250314
13.420217175810098,13.993372405795535
13.354397485710098,14.103561700855487
13.2887334697456,14.040637240084157
13.2232251866887,14.20546315037853
13.1578726953117,14.1380320420072
13.092676054386699,14.248368504092896
13.027635322685699,14.197165334025705
12.962750558980998,14.286343378637268
12.898021822044699,14.422167087013564
12.833449170648901,14.374574306908562
12.7690326635657,14.509317863737426
12.704772359567402,14.558582041912688
12.640668317426,14.610339653839171
12.576720595913699,14.512831466524672
12.5129292538026,14.62885146609455
12.4492943498648,14.73914724921697
12.3858159428726,14.700495133332682
12.322494091598001,14.681869061678197
12.2593288548132,14.773674997911247
12.1963202912903,14.894479023586074
12.1334684598015,14.973479840650102
12.0707734191189,14.886202768990406
12.0082352280146,15.04251981810903
11.9458539452608,15.064641010671208
11.883629629629601,15.16083790292609
11.8215623398932,15.14113545170855
11.7596521348237,15.277348252237676
11.6978990731933,15.316471069695242
11.636303213774,15.273438454718015
11.574864615337999,15.337395466057329
11.5135833366576,15.380133690159305
11.4524594365047,15.377118142834938
11.3914929736515,15.556807657338426
11.330684006870301,15.542873568127233
11.270032594933,15.621587380674036
11.209538796612,15.677790900985974
11.1492026706792,15.738682323853915
11.089024275906901,15.801714826824075
11.0290036710672,15.836466299403117
10.969140914932199,15.868545815714983
10.909436066274099,15.914401927972968
10.849889183864901,16.009788412144037
10.790500326477,15.941433747272685
10.731269552882301,16.044571386484854
10.672196921853,16.167554762917856
10.613282492161302,16.222799933231734
10.554526322579301,16.255175614030286
10.4959284718792,16.178935310855067
10.437488998832999,16.312366981157883
10.379207962213,16.273910816643237
10.3210854207912,16.408184963480362
10.263121433339801,16.390341831482814
10.205316058631,16.604235582563376
10.147669355436902,16.50821285032885
10.0901813825296,16.613189973808396
10.0328521986813,16.692287107318187
9.975681862664091,16.72664408022253
9.918670433250119,16.835683329670985
9.86181796921155,16.87802929587248
9.8051245293205,16.848537745447015
9.74859017234912,16.97271479323923
9.69221495706955,17.087492771742024
9.635998942253929,16.97790394332686
9.57994218667441,17.139019733888563
9.52404474910311,17.20456889889904
9.46830668831218,17.20170344736066
9.41272806307376,17.236205408598305
9.35730893215999,17.37632117790675
9.30204935434302,17.318088653079347
9.24694938839497,17.425057662669268
9.19200909308799,17.513403696806833
9.13722852719423,17.57071890242998
9.08260774948582,17.582017654721287
9.028146818734902,17.687314944357627
8.97384579371361,17.769610817815323
8.91970473319409,17.794694180817213
8.86572369594848,17.81761747885143
8.81190274074893,17.823251871554806
8.758241926367571,17.933223731587372
8.70474131157654,17.963857161523038
8.651400955147981,18.06835845394065
8.59822091585403,18.09232675680244
8.545201252466839,18.178221794714965
8.49234202375855,18.26950820155939
8.43964328850129,18.296541764621665
8.38710510546719,18.272821193868026
8.33472753342841,18.398864185524225
8.28251063115709,18.424558387081124
8.230454457425362,18.52912842978588
8.17855907100537,18.541319809123383
8.12682453066924,18.682179847046356
8.07525089518913,18.696905347633518
8.02383822333718,18.669021603589915
7.972586573885519,18.825251787957658
7.9214960056063,18.91751033120818
7.87056657727165,18.997406064087368
7.81979834765372,19.043215089018716
7.76919137552464,19.120905403718634
7.718745719656559,19.073787533440736
7.66846143882161,19.179331713379003
7.618338591791941,19.1790674948104
7.56837723733968,19.259396468430808
7.51857743423699,19.387223429727133
7.46893924125599,19.34376324254185
7.419462717168809,19.532163793974888
7.3701479207476295,19.434815418073132
7.3209949107645595,19.650459816218248
7.27200374599174,19.717874045736004
7.22317448520133,19.642966950075603
7.174507187165441,19.7867794086624
7.12600191065624,19.805641975000775
7.07765871444585,19.81356411581344
7.029477657306429,19.86708171000222
6.9814587980101,20.015539722531905
6.933602195329,20.098250537905493
6.88590790803529,20.07224793651558
6.838375994901099,20.12965385966447
6.791006514698559,20.308972193845864
6.74379952619982,20.314772787382104
6.696755088177019,20.396222437941592
6.6498732594023,20.42096524077016
6.603154098647799,20.53528879381069
6.55659766468566,20.573993339926197
6.51020401628802,20.67938110216371
6.463973212227019,20.616095246936315
6.4179053112748,20.69432026881834
6.372000372203491,20.788196561734985
6.32625845378525,20.81717903511523
6.28067961479221,21.003173919730898
6.235263913996509,21.00236242740225
6.190011410170291,21.016825622140427
6.144922162085691,21.159432529572346
6.099996228514861,21.232304786785086
6.05523366822992,21.328544065070897
6.01063454000302,21.330399984016733
5.96619890260631,21.39178163508598
5.92192681481192,21.43976650652929
5.87781833539199,21.60959118682458
5.83387352311866,21.6594636849941
5.79009243676407,21.657800316862932
5.74647513510037,21.7321656127587
5.703021676899691,21.836632370897927
5.65973212093417,21.827360557577727
5.6166065259759606,21.909000046521374
5.57364495079718,22.01973366567436
5.530847454169999,22.03130562003528
5.48821409486653,22.21619370226308
5.44574493165893,22.22870732283399
5.40344002331933,22.254778528082937
5.36129942861987,22.380470826759666
5.3193232063327,22.341466621788637
5.27751141522996,22.56176034219344
5.23586411408378,22.50135992585052
5.1943813616662995,22.620108035702767
5.15306321674966,22.77833799624507
5.11190973810601,22.785921078734354
5.070920984507491,22.861052200161534
5.0300970147262305,22.806684395356417
4.98943788753438,22.975245387583318
4.948943661704071,23.095779515138346
4.90861439600745,23.144903191672334
4.86845014921665,23.23489705032397
4.8284509801038205,23.175597919098575
4.7886169474411,23.307855846063187
4.74894811000062,23.37706411003946
4.70944452655453,23.484237065579073
4.67010625587496,23.572887491881325
4.6309333567340705,23.66443379978459
4.59192588790397,23.59608056634746
4.55308390815683,23.667410460775965
4.514407476264769,23.743011813094892
4.475896650999941,23.868572767128462
4.437551491134481,23.932446799781175
4.39937205544053,24.08193570509885
4.361358402690221,24.078748861918157
4.3235105916557,24.147447923302206
4.28582868110911,24.19772289343632
4.248312729822589,24.25379846354145
4.21096279656828,24.304306460640767
4.17377894011831,24.520899744162097
4.13676121924484,24.489264509957014
4.09990969271999,24.6676113456589
4.06322441931592,24.620172722839804
4.02670545780475,24.716351985634
3.99035286695863,24.852013838427325
3.9541667055497003,24.82956735252492
3.9181470323501,24.98785721222371
3.88229390613197,25.086823748596508
3.8466073856674505,25.15596092310746
3.81108752972868,25.153093086656572
3.77573439708781,25.232747502162486
3.7405480465169596,25.439339195345756
3.70552853678828,25.490600433044104
3.67067592667392,25.503896912091438
3.635990274946,25.53888404564846
3.6014716403766798,25.614611274183588
3.5671200817380897,25.720243167277356
3.53293565780237,25.874319172755577
3.4989184273416605,25.906131160097395
3.4650684491281,26.010822813951133
3.43138578193384,26.126475150089618
3.3978704845310097,26.168715060979327
3.36452261569175,26.272639243230717
3.3313422341882,26.190676140856052
3.29832939879251,26.29356841298679
3.26548416827681,26.510150037097773
3.2328066014132406,26.474463216545196
3.2002967569739504,26.510515098201857
3.1679546937310694,26.600236165724308
3.1357804704567402,26.684771087929878
3.1037741459231096,26.902447608045257
3.07193577890231,26.88244611754779
3.0402654281664803,27.03497009707859
3.0087631524877696,27.153143972649254
2.97742901063831,27.108190669452267
2.94626306139025,27.249073026157625
2.9152653635157204,27.30753728194085
2.8844359757868703,27.407372230262048
2.85377495697583,27.460100309089754
2.8232823658547503,27.61661385182764
2.7929582611957597,27.538528460847697
2.7628027017710095,27.726572410073494
2.7328157463526295,27.75283184619999
2.70299745371277,27.908653655382757
2.67334788262357,28.0071730842439
2.64386709185716,28.027149522196808
2.61455514018569,28.071557583448275
2.5854120863812997,28.245800536878058
2.5564379892161204,28.30985448056626
2.5276329074622996,28.413991667043067
2.4989968998919703,28.41141315459221
2.47053002527729,28.528995532720337
2.44223234239037,28.555379506532255
2.41410391000338,28.75747170801954
2.38614478688845,28.796625856322304
2.3583550318177102,28.807633342756123
2.3307347035633104,29.02661447411756
2.3032838608973902,29.040613564921607
2.27600256259209,29.19344226960534
2.24889086741955,29.129167491486598
2.2219488341519,29.22088744654255
2.1951765215613,29.36023524733823
2.1685739884198703,29.46603322271446
2.14214129349976,29.485194983095138
2.11587849557311,29.679758937872123
2.08978565341206,29.677813636431843
2.06386282578875,29.735870190101977
2.03811007147532,29.967707718143235
2.01252744924391,30.0361576631592
1.9871150178666601,29.97333564023582
1.9618728361157098,30.129438206704652
1.9368009627632,30.251507610167643
1.9118994565812701,30.238249847744946
1.8871683763420701,30.35581650279824
1.86260778081772,30.495750499490843
1.83821772878037,30.622300119454682
1.81399827900217,30.639594165151784
1.78994949025524,30.822601648673658
1.7660714213117399,30.797735128149803
1.7423641309437998,30.853595066123873
1.71882767792357,31.068088242067923
1.69546212102317,31.123576104641224
1.67226751901475,31.13977215596671
1.6492439306704598,31.334214931979027
1.6263914147624299,31.403525786683456
1.6037100300628102,31.382956671214338
1.5811998353437298,31.494575766103583
1.5588608893773201,31.62485027392412
1.53669325093575,31.80399310761342
1.51469697879113,31.740389759535837
1.4928721317156202,32.000978798360165
1.47121876848136,32.062891623772074
1.44973694786047,32.05414067773207
1.4284267286251202,32.28127235764861
1.4072881695474198,32.3054241112299
1.38632132939953,32.34860754977597
1.3655262669535901,32.53588384207518
1.3449030409817202,32.58261126185634
1.32445171025609,32.6157261012057
1.30417233354882,32.69844728080294
1.28406496963205,32.86322851540704
1.26412967727793,32.91210083119058
1.2443665152586,32.93804941239871
1.22477554234619,33.08539347218987
1.2053568173128402,33.22904460383886
1.18611039893071,33.269374598966266
1.16703634597192,33.46256285165419
1.1481347172086103,33.578128238636495
1.1294055714129299,33.544331550523815
1.11084896735702,33.64817634916613
1.09246496381301,33.76690768425353
1.07425361955305,33.84258279838448
1.0562149933492802,34.03213316404874
1.03834914397384,34.04778955866244
1.02065613019886,34.212753946566814
1.00313601079649,34.33186834778428
0.985788844538871,34.29123503474392
0.968614690198138,34.361566803214195
0.951613606546433,34.53429986954531
0.934785652355897,34.54888722781263
0.918130886398668,34.71707192303101
0.9016493674468871,34.887802607001035
0.8853411542726959,35.00417737310791
0.8692063056482341,35.033683360460486
0.8532448803456409,35.194916070235756
0.837456937137057,35.149587929414686
0.821842534794621,35.410173421120646
0.806401732090477,35.48617645220068
0.7911345877967622,35.44986981993519
0.776041160685616,35.651098392628604
0.761121509529181,35.63401330780265
0.7463756930995951,35.7429766392045
0.731803770169,35.96013725618276
0.7174057995095359,35.99445168799846
0.7031818398933422,36.15255746606292
0.68913195009256,36.30339832024361
0.675256188879327,36.23660792938597
0.6615546150257869,36.501432972841144
0.648027287304078,36.47652450264766
0.63467426448634,36.63654645157521
0.621495605344714,36.80422155017493
0.608491368651339,36.80940226464785
0.5956616131783571,36.89326328312255
0.583006397697907,36.963248391186085
0.57052578098213,37.15831001620875
0.558219821803165,37.14473085031184
0.546088578933151,37.24819772892238
0.534132111144231,37.42769600931013
0.522350477208545,37.468693226329684
0.5107437358982311,37.713846461877196
0.499311945985431,37.79565158333174
0.488055166242283,37.86303050654493
0.47697345544093,37.99007508430351
0.46606687235351,38.08834305004461
0.45533547575216493,38.14343569056455
0.444779324409034,38.32427286754747
0.434398477096256,38.32249951195611
0.424192992585973,38.49169145720799
0.41416292965032503,38.5745850146835
0.404308347061452,38.605367322174345
0.39462930359149395,38.822687758130364
0.385125858012589,38.80648234107031
0.37579806909688107,38.912801348634915
0.36664599561650896,39.05699144033757
0.35766969634361206,39.25843561154158
0.348869230050331,39.35031241484723
0.34024465550880395,39.496178712498526
0.331796031491175,39.58398069497617
0.32352341676958196,39.63956913941053
0.315426870116165,39.75546689082128
0.30750645030306395,39.93915612491934
0.29976221610242104,39.92117180972329
0.292194226286374,40.00394505261335
0.284802539627065,40.14598497654955
0.277587214896633,40.20860742565341
0.270548310867217,40.44657330165311
0.26368588631095996,40.459195274884294
0.257,40.64461578325648

